Predictive Coding-based Deep Neural Network Fine-tuning for Computationally Efficient Domain Adaptation

As deep neural networks are increasingly deployed in dynamic, real-world environments, relying on a single static model is often insufficient. Changes in input data distributions caused by sensor drift or lighting variations necessitate continual model adaptation. In this paper, we propose a hybrid training methodology that enables efficient on-device domain adaptation by combining the strengths of Backpropagation and Predictive Coding. The method begins with a deep neural network trained offline using Backpropagation to achieve high initial performance. Subsequently, Predictive Coding is employed for online adaptation, allowing the model to recover accuracy lost due to shifts in the input data distribution. This approach leverages the robustness of Backpropagation for initial representation learning and the computational efficiency of Predictive Coding for continual learning, making it particularly well-suited for resource-constrained edge devices or future neuromorphic accelerators. Experimental results on the MNIST and CIFAR-10 datasets demonstrate that this hybrid strategy enables effective adaptation with a reduced computational overhead, offering a promising solution for maintaining model performance in dynamic environments.

==> results_flipped_mlp_backprop_acc_results_domain_shifted_accuracy_mean_std.csv <==
epoch,mean_accuracy,std_accuracy
0,0.9609575390815734,0.0003434526724174059
1,0.9584535241127015,0.0015701819889388066
2,0.9513622045516967,0.0014229838150180013
3,0.9730769395828247,0.0011285874671765545
4,0.9738982558250427,0.0004416237219555606
5,0.9718950271606446,0.0032385058272225683
6,0.9795673370361326,0.00024534002326565105
7,0.976682698726654,0.0028459676300360576
8,0.9776843070983887,0.00034348187261060576
9,0.9789262771606445,0.0012757856410973052


==> results_flipped_mlp_backprop_fine_tune_results_accuracy_mean_std.csv <==
epoch,mean_accuracy,std_accuracy
0,0.977303683757782,0.0005397655713002978
1,0.9770833373069763,0.0016192383135146568
2,0.9760416984558106,0.002845967630036166
3,0.980428683757782,0.001521125664363011
4,0.978986394405365,0.0008832474439109037
5,0.9794471383094787,0.0015701819889387522
6,0.9796875357627869,0.0010795019424075045
7,0.9803285241127014,0.000686963745220994
8,0.9778645753860473,0.0009813600930626042
9,0.9791065931320191,0.0009323037684866995


==> results_flipped_mlp_pred_code_after_backprop_results_accuracy_mean_std.csv <==
epoch,mean_accuracy,std_accuracy
0,0.9783052682876588,0.002011805710894258
1,0.979026460647583,0.000686963745220994
2,0.977143406867981,0.000588821895876148
3,0.9785456538200377,0.00039253819718640165
4,0.9791866898536682,0.001128558266983409
5,0.9791466236114502,0.0013248419656732642
6,0.9803285241127014,0.000686963745220994
7,0.9801281809806823,0.0009323037684868083
8,0.9809294819831849,0.0002944255480345924
9,0.9805889368057251,0.0013738982902489513


==> results_flipped_mlp_pred_code_standalone_results_accuracy_mean_std.csv <==
epoch,mean_accuracy,std_accuracy
0,0.9590745091438293,0.00029442554803475556
1,0.9626402497291565,0.0004906800465312477
2,0.9684495210647583,0.00024534002326565105
3,0.9730168342590332,0.0066732953531348825
4,0.9744190812110901,0.0005397363711070978
5,0.9774038434028627,0.0012757856410973052
6,0.9789262890815736,0.0010304164176384543
7,0.9797075152397156,0.0006869637452212115
8,0.9801482439041138,0.0008832474439109037
9,0.981290054321289,0.00039253819718640165


==> results_flipped_vgg5_backprop_acc_results_accuracy_mean_std.csv <==
epoch,mean_accuracy,std_accuracy
0,0.6486979246139526,0.0008606693256489686
1,0.7271234154701233,0.0009016595142559551
2,0.7737179636955261,0.0009253935056849103
3,0.794651448726654,0.0016414041802393737
4,0.8096955180168152,0.0012035930375084622
5,0.8214142680168152,0.0013835239320750812
6,0.8327924847602844,0.0011235731686067868
7,0.8400641083717346,0.0010493530887023038
8,0.8499799847602845,0.0013308927492938357
9,0.8519831776618958,0.0013187884088322324
10,0.8565304517745972,0.000669195722676298
11,0.8609575271606446,0.00131725616992893
12,0.8632211685180664,0.0012455311877709095
13,0.8643830180168152,0.002309328576888811
14,0.8688902258872986,0.0022351614649728934
15,0.8659855842590332,0.0013645405360728387
16,0.8714743614196777,0.0018774695000755841
17,0.8701522469520568,0.0018712433769702982
18,0.8728565812110901,0.0013206016393227263
19,0.8706530570983887,0.002070767957446608
20,0.8735777378082276,0.0017571136444003673
21,0.874379014968872,0.0009882976757518223
22,0.8745993733406067,0.0011697708527627715
23,0.8735577225685119,0.0018431680991797144
24,0.8755809307098389,0.0021184797592833315
25,0.8778445720672607,0.0008176302511106751
26,0.8785456895828248,0.0025056907418014337
27,0.8770833373069763,0.0013233266612726496
28,0.8772035241127014,0.0009955752108580219
29,0.8777644276618958,0.0012503682148511217
30,0.8807291746139526,0.00247490818212732
31,0.8788661956787109,0.0017856524845237223
32,0.8816306352615356,0.002123207678783724
33,0.8804086685180664,0.0031755638363907806
34,0.8812099456787109,0.0017440441617450346
35,0.880508828163147,0.0022243730401945955
36,0.8798477530479432,0.002310726600332652
37,0.8806490540504456,0.0022880513682458532
38,0.8831730842590332,0.0018453415967877409
39,0.8825721263885498,0.0009472414775321273
40,0.8824719548225403,0.001965386032394368
41,0.8829927802085876,0.002762968356339254
42,0.8809094667434693,0.002308478627357438
43,0.8819511294364929,0.0014425803281069508
44,0.8821714878082275,0.00207077626049118
45,0.8824118614196778,0.0008307852918382388
46,0.8804887890815735,0.001988517194149041
47,0.8825921773910522,0.0018033347865409291
48,0.8842548251152038,0.002629167521567165
49,0.883713960647583,0.002276103567866031
50,0.8828125,0.0011207214037747917
51,0.8830128312110901,0.0019245511018984565
52,0.8840344548225403,0.001305019498382062
53,0.884254801273346,0.0006898674971827832
54,0.883473563194275,0.0014088082878236212
55,0.8847756505012512,0.003035763502474632
56,0.8850961565971375,0.0018721152200064145
57,0.8848958492279053,0.0010044085129979835
58,0.8852964997291565,0.0015115860797881994
59,0.8838942408561706,0.0018624545997809401
60,0.885276460647583,0.0006840242773187163
61,0.8837540149688721,0.002040532296793004
62,0.8861378192901611,0.0024480166432794756
63,0.8849359154701233,0.002871220618192637
64,0.8858573913574219,0.0012991507036947915
65,0.8873197317123414,0.0018117842086415013
66,0.8863582015037537,0.0015856938935160094
67,0.8870793342590332,0.0018669661853040894
68,0.8873197197914123,0.001474786613680193
69,0.8869791746139526,0.0011430701307031618
70,0.8874799966812134,0.0014823725094996786
71,0.8879206895828247,0.0015696723952842676
72,0.8863181233406067,0.001650663595449537
73,0.8863782167434693,0.0016981232410146084
74,0.8874799728393554,0.0012407072535729374
75,0.8863381505012512,0.0010023927385042148
76,0.8883013010025025,0.0011738789756834233
77,0.8900641202926636,0.0016343061429262755
78,0.8886819124221802,0.0010265307518173515
79,0.8886618614196777,0.0018366209918665064
80,0.8885016202926636,0.0005427178583491129
81,0.8865584969520569,0.002240174516372798
82,0.8881210088729858,0.0017092004809763643
83,0.887580144405365,0.0006898678432525723
84,0.8882011294364929,0.0011773013325869044
85,0.8889222741127014,0.0022901371708456365
86,0.8872395992279053,0.0012419912123878413
87,0.8878405570983887,0.0009842195417169774
88,0.8880609035491943,0.001976578074982689
89,0.8885216355323792,0.0007601673697603174
90,0.8891025900840759,0.0018309317470078868
91,0.8885416746139526,0.00143811543051886
92,0.887540078163147,0.0019498000350939941
93,0.8897436022758484,0.0007532601485697833
94,0.8907251715660095,0.0006174409893436772
95,0.8891626715660095,0.0010439740674949916
96,0.890004014968872,0.0020235313288022613
97,0.8904447197914124,0.0016812690980810687
98,0.8894831776618958,0.0009236574097585088
99,0.8915665149688721,0.00113953344735208


==> results_flipped_vgg5_backprop_fine_tune_results_accuracy_mean_std.csv <==
epoch,mean_accuracy,std_accuracy
0,0.7652043342590332,0.004226411302962665
1,0.7870192527770996,0.0022669033522297603
2,0.8018830180168152,0.0016433665851364688
3,0.8096755027770997,0.00038740178224138506
4,0.8198918342590332,0.0021588208681045506
5,0.8271434426307678,0.0017536886451795406
6,0.8315104365348815,0.002376490435028845
7,0.8358373522758484,0.0015477820591451898
8,0.8393429517745972,0.001522969820465856
9,0.8436899185180664,0.0014591753896602787
10,0.8471354365348815,0.0014099530622793562
11,0.848517644405365,0.0009170931090485237
12,0.8504607439041137,0.0007886563202418545
13,0.8544671654701232,0.0012621652040990471
14,0.853866183757782,0.0014150556233499907
15,0.856250011920929,0.0009510434254751254
16,0.8561097979545593,0.0013416996991456884
17,0.8583133101463318,0.0011570163105274994
18,0.8608373403549194,0.0014002381821455394
19,0.8617988705635071,0.0011635859884002744
20,0.8636618852615356,0.0010869101437496593
21,0.8646835088729858,0.0009136012323716126
22,0.8644230723381042,0.0015691672015164652
23,0.8651242136955262,0.0009907294605942135
24,0.866326117515564,0.0007564605234593736
25,0.8670272469520569,0.0008836830564738466
26,0.867067301273346,0.0016668715659271687
27,0.8670272350311279,0.0010245657281848486
28,0.8685096263885498,0.0016728948749681896
29,0.8694711685180664,0.002080249058157973
30,0.8699319124221802,0.0030423746876941677
31,0.8699319005012512,0.001879817091500274
32,0.8701722860336304,0.0023027261784750726
33,0.8702524304389954,0.002268682505654039
34,0.871915078163147,0.0027832189299179027
35,0.8710937619209289,0.001573499810796693
36,0.8708533644676208,0.001951051388182647
37,0.8720352649688721,0.0020454246343826537
38,0.8727363824844361,0.00260847089132349
39,0.872816514968872,0.003239624113502452
40,0.8740584969520568,0.0023875965604659723
41,0.8735977649688721,0.002209879172994031
42,0.8732972860336303,0.002558300709295342
43,0.8737780451774597,0.001850552479136096
44,0.8747796535491943,0.0022948751427513156
45,0.8752604126930237,0.0025922844937502076
46,0.8740384697914123,0.0024628845971122267
47,0.875821340084076,0.0031396026607371755
48,0.8758413672447205,0.002139391373123203
49,0.8749599456787109,0.0025160736210258273
50,0.8746594667434693,0.0038347769971391666
51,0.875120198726654,0.0022444749845283783
52,0.8743389487266541,0.0018464332059735986
53,0.8753005027770996,0.0030656298500520303
54,0.8763822197914124,0.0020215560387009603
55,0.8765024185180664,0.0019014594196255143
56,0.8764623403549194,0.0016683208324338745
57,0.8754407167434692,0.0017099127063506076
58,0.8765625119209289,0.0020237410945677554
59,0.876722764968872,0.001795527565494579
60,0.8767628192901611,0.0019031539427939246
61,0.8782251715660095,0.002636630659048596
62,0.8778846263885498,0.0020821787612714947
63,0.8776442408561707,0.0011518022389009129
64,0.877423894405365,0.0013899007285963797
65,0.8768830299377441,0.0024902595903169137
66,0.8794471144676208,0.0019592568834037073
67,0.8784054517745972,0.0009565122497052354
68,0.8783453702926636,0.001751635993449156
69,0.8785256505012512,0.0015942829776284125
70,0.8784255027770996,0.0017662295581526903
71,0.8784855842590332,0.0028297018318119097
72,0.8791065812110901,0.0023769925807749876
73,0.8773037075996399,0.0018228063452677026
74,0.8770833492279053,0.002124166839542399
75,0.8771835207939148,0.0010961004227956772
76,0.8773237228393554,0.0017399171119403284
77,0.878245210647583,0.0018057751884444355
78,0.8798076987266541,0.0026598273283344053
79,0.8787459969520569,0.0018551191422246534
80,0.8798677921295166,0.0010724130545659222
81,0.8783453583717347,0.0013022398479404754
82,0.8792668342590332,0.001953107399961309
83,0.8794471144676208,0.0026655592411651435
84,0.8795072317123414,0.0019493956830601356
85,0.8790865421295166,0.0026586107289983834
86,0.8794871926307678,0.0008877658521092155
87,0.8793670058250427,0.0011092136886402544
88,0.8801482558250427,0.002582193644531564
89,0.8777644515037537,0.0018366168311759797
90,0.8807692408561707,0.0017856595723789559
91,0.8797476172447205,0.0018518552941987282
92,0.8800881505012512,0.0012580349123504108
93,0.8791266202926635,0.001671683092626404
94,0.8789863824844361,0.002389117967915431
95,0.8805488824844361,0.0019448629448016496
96,0.8804687619209289,0.0013771150067877994
97,0.8814503312110901,0.0021072715399619276
98,0.8809094667434693,0.0022883840898336102
99,0.8817508101463318,0.0015237529524407467


==> results_flipped_vgg5_pred_code_after_backprop_results_accuracy_mean_std.csv <==
epoch,mean_accuracy,std_accuracy
0,0.7584935784339905,0.0015444224415051215
1,0.7963541746139526,0.0015274356643745672
2,0.8148637771606445,0.0020804462182370045
3,0.8267227530479431,0.0010504979959398842
4,0.8340344548225402,0.002312826439264292
5,0.8390825271606446,0.001593264355924546
6,0.8441506505012513,0.0024615879314132966
7,0.8497395873069763,0.0019518787753331631
8,0.8517628192901612,0.0024369996335031462
9,0.8518028855323792,0.0006985350459779481
10,0.8561097741127014,0.0009987963159370451
11,0.858633816242218,0.0009192920457966826
12,0.8609575271606446,0.0017639726631360722
13,0.8607772469520569,0.001947335261882759
14,0.8606971025466919,0.00150891940788917
15,0.8617788434028626,0.001572235419839921
16,0.8636418342590332,0.002009802024587551
17,0.8649439215660095,0.002149682667161276
18,0.8640024065971375,0.0011790053424649255
19,0.8654246807098389,0.0021120378919446342
20,0.8651242017745971,0.002721413447531322
21,0.8657451868057251,0.0030959755529837638
22,0.8665264487266541,0.0012503571375774543
23,0.8644030570983887,0.0020412992002013333
24,0.8686298131942749,0.0015237636092881417
25,0.8659455060958863,0.0012898492484702086
26,0.8655448675155639,0.0016367492851933239
27,0.8676682710647583,0.0023527272462042607
28,0.8686498284339905,0.0014116693291811246
29,0.8690104246139526,0.001995570127528613
30,0.8689302802085876,0.0018819411571079187
31,0.868790078163147,0.0024550495865911692
32,0.8687700271606446,0.0021061374983800773
33,0.8688902378082275,0.0007332886769896858
34,0.8689302802085876,0.0009866734789820138
35,0.8691506505012512,0.002293302772341277
36,0.8694310903549194,0.0015601852726235142
37,0.8686899065971374,0.0011278616451168531
38,0.870232367515564,0.001716926359816065
39,0.8697716355323791,0.002325274742283342
40,0.8693910241127014,0.0027706649668919345
41,0.8695713162422181,0.00477645666306951
42,0.871955144405365,0.004144551254866121
43,0.8717147469520569,0.0030376275655898863
44,0.8727564096450806,0.003182889904511004
45,0.8714142680168152,0.0018742597359208656
46,0.8727163434028625,0.0024561945793962936
47,0.8728365421295166,0.0029219430217388522
48,0.8711137771606445,0.003156809414195144
49,0.8729366898536682,0.002512084831203298
50,0.8717748403549195,0.0020840897195230595
51,0.8737580299377441,0.0016647052702848868
52,0.8738381505012512,0.0029540269718563287
53,0.8736378192901612,0.0014243887468722855
54,0.8731770873069763,0.0012691460756924513
55,0.8726763010025025,0.0022516261587095837
56,0.8747395873069763,0.002125282721270001
57,0.8728966355323792,0.0012669455112920378
58,0.8724359035491943,0.0018946973029896163
59,0.8733373403549194,0.004474192556922049
60,0.8745592951774597,0.0033307428803119724
61,0.8742588281631469,0.001507882395787099
62,0.8738180994987488,0.0031682338674383706
63,0.8739984035491943,0.0021162108939849515
64,0.875861382484436,0.0020513182213194666
65,0.8732171416282654,0.0011427066524154234
66,0.8741987228393555,0.0026860867289137703
67,0.874879801273346,0.0023924657426709693
68,0.8745592951774597,0.001432827407687912
69,0.8737580180168152,0.003039731844788934
70,0.8752804517745971,0.004039040654404983
71,0.8760817289352417,0.002459449595621278
72,0.873397433757782,0.0024046829822608664
73,0.8760016083717346,0.0029084344313889516
74,0.8759214639663696,0.0026990442924714644
75,0.8759815692901611,0.0018721156027345788
76,0.8745192289352417,0.0025063398029270367
77,0.874379014968872,0.0017178608143003135
78,0.8765625119209289,0.0017946420680974861
79,0.8743189096450805,0.0024323893184348563
80,0.8759014368057251,0.002018182817376912
81,0.8743189096450805,0.0025897975006322926
82,0.8764022350311279,0.0030721548449313863
83,0.8762219429016114,0.000925380344871561
84,0.8782251596450805,0.0010202635738004212
85,0.8768028855323792,0.002015185933336814
86,0.8776642680168152,0.0013251542254690686
87,0.875620985031128,0.0021420290504483505
88,0.8745993614196778,0.0016286407646435262
89,0.8780248403549195,0.0014353372197628681
90,0.8771834969520569,0.0013308871870620848
91,0.8784054517745972,0.0020962077227023412
92,0.8788261175155639,0.001010368368398728
93,0.8790464758872986,0.0017481930230331226
94,0.8800881385803223,0.0024692359971571244
95,0.8803685903549194,0.000753798131109906
96,0.879727554321289,0.0010435900328959605
97,0.8803886294364929,0.0018122112273254159
98,0.8804487228393555,0.0022553725151311823
99,0.8828125,0.001699768351576135


==> results_flipped_vgg5_pred_code_standalone_results_accuracy_mean_std.csv <==
epoch,mean_accuracy,std_accuracy
0,0.5495793223381042,0.0007575214734340306
1,0.6379006385803223,0.0007559326492751067
2,0.6833934187889099,0.0009091965160675827
3,0.7124599337577819,0.00017232033874157714
4,0.7333132982254028,0.0007403793378578961
5,0.751562488079071,0.0007901917396125671
6,0.763201117515564,0.0014955635858307325
7,0.7715144276618957,0.0012723076973929132
8,0.7833934426307678,0.001725085881703592
9,0.7871594548225402,0.0012234426953671416
10,0.7955528855323791,0.0013841015454224138
11,0.7996794939041137,0.0017497956997942967
12,0.8037459969520568,0.0006478687521495554
13,0.8095352530479432,0.0005246694898847622
14,0.8145232319831848,0.0011841091125046103
15,0.818709933757782,0.0010155142353985597
16,0.8198517680168151,0.0015342326789197947
17,0.8255408644676209,0.0015650804159415637
18,0.8272435784339904,0.0020304611131700583
19,0.827423882484436,0.001076893972005877
20,0.8314703583717347,0.0015433730784018894
21,0.8316506385803223,0.0018309254866145544
22,0.8362780451774597,0.0019856995413043356
23,0.8353365302085877,0.00178498452778535
24,0.8392227530479431,0.001804438441817893
25,0.8402043342590332,0.001564032545617043
26,0.8450520992279053,0.0018609275190520135
27,0.8397435903549194,0.0013979456214026278
28,0.8441105723381043,0.000675173300643334
29,0.84453125,0.0011975798681821126
30,0.8450320601463318,0.0018955423593331473
31,0.8481370210647583,0.000615481356641046
32,0.8494391083717346,0.0015326865399239063
33,0.8488381385803223,0.0021080214136285774
34,0.8517828583717346,0.0014198760636297437
35,0.8529246687889099,0.001070542291906358
36,0.8528645873069763,0.0011384833256967797
37,0.8536658644676208,0.0018791704066184836
38,0.853946304321289,0.0012468316301477115
39,0.8545272469520568,0.0011639205833272569
40,0.8555288434028625,0.0004807596408670029
41,0.8543269276618958,0.0018113175382198127
42,0.8560897469520569,0.0010588614946288402
43,0.8533653855323792,0.001141986249349104
44,0.8571514368057251,0.0019102937079927401
45,0.8585737228393555,0.00148156363640145
46,0.8555688977241516,0.0013393042642999705
47,0.8600561022758484,0.002379013554433453
48,0.858754014968872,0.0018699678617053884
49,0.8611378312110901,0.0013129831607801852
50,0.8598557829856872,0.0027168317130640655
51,0.8598357319831849,0.0013144985805126133
52,0.8615785360336303,0.0008307881662125431
53,0.8614382982254029,0.001814649824740646
54,0.8611578583717346,0.0018997739437556418
55,0.8581530451774597,0.0020304747558060284
56,0.8612580060958862,0.0008989924033007615
57,0.8613581895828247,0.0012532438635836757
58,0.86229966878891,0.0008389498588267134
59,0.8618589878082276,0.001235499898956143
60,0.8613982319831848,0.0010083808484335254
61,0.863902235031128,0.0013651078139111149
62,0.8623397588729859,0.0010107716404397385
63,0.8638020753860474,0.000927553714069798
64,0.8629006385803223,0.0006775502707671308
65,0.861758804321289,0.0017525377700569162
66,0.8648637771606446,0.0008532028527208057
67,0.862499988079071,0.0014156286366933232
68,0.8625600934028625,0.0019124029039747975
69,0.863441526889801,0.0015666130284976766
70,0.8629206776618957,0.0014564386638169077
71,0.8629607319831848,0.001085069657772267
72,0.8636218070983886,0.0018744598350983782
73,0.8634815692901612,0.0009834160666163608
74,0.8642828583717346,0.0019820693413661002
75,0.8643229126930236,0.0019241166222061562
76,0.8646033763885498,0.0007150031802209615
77,0.8629807710647583,0.0005942382247136664
78,0.8639222860336304,0.000986669122415312
79,0.8647436022758483,0.0009451308170569989
80,0.8635216355323792,0.0008346471851642558
81,0.8643229246139527,0.0018013263793062364
82,0.8633413553237915,0.0021710430945401094
83,0.8641025424003601,0.0016316021229203204
84,0.8648036837577819,0.001669277775422538
85,0.8650841236114502,0.0017127147265466535
86,0.8642828464508057,0.0018326735003495614
87,0.8652443885803223,0.0012631247923618823
88,0.8643830060958863,0.0023812163005987614
89,0.8648838043212891,0.0032983091093362516
90,0.8643830060958863,0.0016187592103761432
91,0.8643028855323791,0.0023764646103757066
92,0.8666065573692322,0.002341609585572073
93,0.8663862109184265,0.0016784034842029522
94,0.8664663553237915,0.0020598854543864556
95,0.8668870210647583,0.0020846825742918858
96,0.8670472741127014,0.0013814886293020646
97,0.8671073675155639,0.0020657302706767362
98,0.8654447197914124,0.0008745635102037704
99,0.8701121807098389,0.0022498405226647968


==> results_flipped_vgg7_backprop_acc_results_accuracy_mean_std.csv <==
epoch,mean_accuracy,std_accuracy
0,0.5779847860336303,0.00016276158440516834
1,0.6616386413574219,0.0007664671711200558
2,0.7298678040504456,0.0005630400169852101
3,0.7759014368057251,0.0013266604225215073
4,0.8012820720672608,0.0008331999978765172
5,0.8239583373069763,0.0006193655060673651
6,0.8377604365348816,0.0010183012304299576
7,0.8414062619209289,0.0011091930208261694
8,0.8498798251152039,0.0016895988481318773
9,0.8572516083717346,0.0008389643754740492
10,0.8581730842590332,0.001407963597751735
11,0.8596754789352417,0.0012102335962073992
12,0.8664663553237915,0.0016716983776470025
13,0.8675280451774597,0.0011827366791106082
14,0.8670472741127014,0.002512886630844909
15,0.8684695720672607,0.0027505899091893817
16,0.8719951987266541,0.001691498564343986
17,0.8733974575996399,0.0011331928328866788
18,0.8736578464508057,0.002650452034132905
19,0.8776241898536682,0.001766224690796482
20,0.8771634817123413,0.0019694755596125525
21,0.8825921416282654,0.0012257305203866782
22,0.8824319005012512,0.0014184700292596806
23,0.8814102649688721,0.0023642948340008726
24,0.8852764368057251,0.0027250969066993447
25,0.8841947197914124,0.002457833022399838
26,0.8842548251152038,0.0019105160317253098
27,0.8835937738418579,0.0014520149004512714
28,0.8813501715660095,0.0015589100826325084
29,0.8830929636955261,0.0017318045791632891
30,0.8815905451774597,0.0011958929398751626
31,0.8811498522758484,0.0020900503001005217
32,0.886017632484436,0.004055195789324681
33,0.8846955180168152,0.002266730522307244
34,0.8828726053237915,0.0020137843987212177
35,0.8823317408561706,0.0017352905249869285
36,0.8846153974533081,0.002367692332136548
37,0.8839543581008911,0.0021300070880034515
38,0.884495198726654,0.0028304098617247674
39,0.88379408121109,0.0010588578862844738
40,0.8844751596450806,0.002740511699494904
41,0.8859575390815735,0.002682050716444312
42,0.8838141202926636,0.0016025505960831107
43,0.8852564215660095,0.002412678591022488
44,0.8865384697914124,0.002203886823957821
45,0.886838960647583,0.0014848016317403144
46,0.8893630027770996,0.001964355907690175
47,0.8888421535491944,0.0013065390372476427
48,0.8886418342590332,0.001659644811955714
49,0.8884815812110901,0.0013476721392184918
50,0.8863782167434693,0.0016008025967283832
51,0.8868990540504456,0.0009340186801197953
52,0.8879807829856873,0.0023976752607690597
53,0.886879026889801,0.0020881542885317845
54,0.8849559307098389,0.0008442110543689931
55,0.8886017680168152,0.0026661503953408936
56,0.8879407167434692,0.0024216519073810305
57,0.889102578163147,0.0026351132683434956
58,0.8889222741127014,0.0019067305487289056
59,0.8871194243431091,0.002326644709444237
60,0.8887219786643982,0.002105752393381265
61,0.8888421416282654,0.002059884411003093
62,0.8892428159713746,0.0018440318486775483
63,0.8881209969520569,0.002624880465017452
64,0.8873397588729859,0.0018667308714511212
65,0.8878205299377442,0.0019056784918736029
66,0.8866586685180664,0.002881834242981826
67,0.8894431114196777,0.0008341547622511595
68,0.8883413553237915,0.001024179545799798
69,0.8854166746139527,0.003143814779042124
70,0.8878205180168152,0.0017782287176719986
71,0.8870793342590332,0.00316962883466263
72,0.8897836685180665,0.0028177628202860202
73,0.8864984035491943,0.002940963958957993
74,0.8882412075996399,0.0011531864314125533
75,0.8883413672447205,0.0023756322473402944
76,0.8874198913574218,0.0017475061019262758
77,0.8903245329856873,0.0019800320661245
78,0.889843761920929,0.0013869854872402276
79,0.8898838281631469,0.003018543300153411
80,0.8910657286643981,0.003244085380117479
81,0.8887019395828247,0.002490270809875874
82,0.8893028974533081,0.0027549576131894993
83,0.8906450510025025,0.002814045482169173
84,0.8903044939041138,0.0020006126477719096
85,0.8887219667434693,0.0018706191322527108
86,0.8871394276618958,0.002550746067243115
87,0.8899639487266541,0.0030823454574675693
88,0.8903245210647583,0.0015017374509090403
89,0.8918469667434692,0.001596807547316638
90,0.8915064215660096,0.0015752852316558796
91,0.8921674847602844,0.0027689181355759597
92,0.8930288553237915,0.0012966707743699236
93,0.8908053040504456,0.0005715244107488641
94,0.8919070720672607,0.0018011119236781264
95,0.8915665149688721,0.001010775420586717
96,0.8932091355323791,0.0011755818522967004
97,0.8925480842590332,0.00033757798507696817
98,0.8934895992279053,0.0011639417156542658
99,0.8947916746139526,0.0018146462716511645


==> results_flipped_vgg7_backprop_fine_tune_results.csv <==
epoch,accuracy
0,0.80078125
1,0.8190104365348816
2,0.8302283883094788
3,0.8436498641967773
4,0.8473557829856873
5,0.8552684187889099
6,0.8591746687889099
7,0.8589743971824646
8,0.8605769276618958
9,0.8634815812110901
10,0.8666867017745972
11,0.8663862347602844
12,0.8667868971824646
13,0.8725961446762085
14,0.8706931471824646
15,0.8732972741127014
16,0.8724960088729858
17,0.8711939454078674
18,0.8711939454078674
19,0.8726963400840759
20,0.8737980723381042
21,0.8735977411270142
22,0.8737980723381042
23,0.8713942170143127
24,0.8772035241127014
25,0.8767027258872986
26,0.87890625
27,0.8735977411270142
28,0.8743990659713745
29,0.8733974695205688
30,0.8758012652397156
31,0.8777043223381042
32,0.8781049847602844
33,0.8775039911270142
34,0.8775039911270142
35,0.8753004670143127
36,0.8810096383094788
37,0.8795072436332703
38,0.8774038553237915
39,0.8822115659713745
40,0.8779046535491943
41,0.8790064454078674
42,0.8781049847602844
43,0.8786057829856873
44,0.8790064454078674
45,0.8788061141967773
46,0.8814102411270142
47,0.8828125
48,0.8834134936332703
49,0.8805088400840759
50,0.8823117017745972
51,0.8813101053237915
52,0.8800080418586731
53,0.8850160241127014
54,0.8832131624221802
55,0.883713960647583
56,0.8856170177459717
57,0.8829126954078674
58,0.8813101053237915
59,0.8835136294364929
60,0.8832131624221802
61,0.8826121687889099
62,0.8818109035491943
63,0.8819110989570618
64,0.8804086446762085
65,0.8856170177459717
66,0.8839142918586731
67,0.8870192170143127
68,0.8861178159713745
69,0.8872195482254028
70,0.8851162195205688
71,0.8813101053237915
72,0.8854166865348816
73,0.8877203464508057
74,0.8824118971824646
75,0.8847155570983887
76,0.8864182829856873
77,0.8841146230697632
78,0.8827123641967773
79,0.8869190812110901
80,0.8845152258872986
81,0.8839142918586731
82,0.8872195482254028
83,0.884615421295166
84,0.8819110989570618
85,0.8865184187889099
86,0.8868189454078674
87,0.8853164911270142
88,0.8856170177459717
89,0.888521671295166
90,0.8911257982254028
91,0.8859174847602844
92,0.8848156929016113
93,0.8886218070983887
94,0.8822115659713745
95,0.8881210088729858
96,0.884615421295166
97,0.8858173489570618
98,0.8816105723381042
99,0.8838140964508057


==> results_flipped_vgg7_backprop_fine_tune_results_accuracy_mean_std.csv <==
epoch,mean_accuracy,std_accuracy
0,0.7962540030479431,0.0032284588063720403
1,0.8164663553237915,0.00237327484233789
2,0.8306089878082276,0.0023088200926882356
3,0.8402644276618958,0.0028740343752209794
4,0.8463141202926636,0.002455535083874033
5,0.852343761920929,0.002020552305403487
6,0.8573117256164551,0.002495249921318561
7,0.8596955180168152,0.0023313020341832517
8,0.8623597860336304,0.0013636570428778795
9,0.8630208492279052,0.0017355015559239516
10,0.8675280570983886,0.0024176681967580695
11,0.8666466355323792,0.0023141987194043234
12,0.8688301324844361,0.0013771099780834275
13,0.8714342951774597,0.0023571439454339125
14,0.8718950510025024,0.0018845032475674024
15,0.8707532286643982,0.0017087359807016148
16,0.8722956895828247,0.002985369232416292
17,0.8733173251152039,0.00187210896973016
18,0.8724759697914124,0.001258045162591581
19,0.874338960647583,0.0021375154436762338
20,0.8745392799377442,0.001510527975342495
21,0.8754006624221802,0.0025003988247859254
22,0.8764222741127015,0.0011033987025271762
23,0.8752604246139526,0.002958778234999409
24,0.8760016202926636,0.0012267010897834883
25,0.8770833611488342,0.0025286455628802744
26,0.8772035360336303,0.0016286348996390934
27,0.8755208373069763,0.003625407410700469
28,0.8750000119209289,0.0035649083667500655
29,0.8770633220672608,0.0015197909906655913
30,0.878205144405365,0.0017782240174187838
31,0.8773437738418579,0.0015678910920166652
32,0.8772836685180664,0.0021485715665806988
33,0.877423894405365,0.001020257722374046
34,0.8779647588729859,0.001531621808343401
35,0.8769030570983887,0.0034007359889197636
36,0.8799479484558106,0.0013901751853580187
37,0.8802684426307679,0.0025953737131724506
38,0.8782251596450805,0.0029018160084016502
39,0.8797075390815735,0.001624938090503903
40,0.879687511920929,0.00257269663666765
41,0.879687511920929,0.0008740902963139013
42,0.8796274065971375,0.0013636426832071397
43,0.8805689215660095,0.0032148829671986494
44,0.8815505027770996,0.0013068436101755006
45,0.8799479365348816,0.0007322099001427927
46,0.8832932710647583,0.0019332837027413428
47,0.8823718190193176,0.002780493594135772
48,0.8822916865348815,0.002089881812654685
49,0.882111394405365,0.0027157949376550835
50,0.8843950390815735,0.0032172527468139686
51,0.8832932829856872,0.002056959198162354
52,0.881330132484436,0.004489769842668588
53,0.8828125238418579,0.0010953657183613282
54,0.8811498522758484,0.002006809879369885
55,0.8813902378082276,0.0018265381972702233
56,0.881290078163147,0.004663370163642085
57,0.8820513010025024,0.002807776919810524
58,0.882932710647583,0.003518696199824304
59,0.8834335088729859,0.0035690805775727215
60,0.8842147469520569,0.0024312250602919155
61,0.8844751596450806,0.0007591138929100215
62,0.8849559426307678,0.0006722021690026073
63,0.8831730842590332,0.0012227802099043896
64,0.883673906326294,0.001759634029354149
65,0.8839743852615356,0.0030145524521150878
66,0.8835336565971375,0.002376477773918742
67,0.8850160479545593,0.0016175087912164126
68,0.8823117136955261,0.00248107648687013
69,0.8833734154701233,0.001791259896832314
70,0.8840144276618958,0.0026454283175919857
71,0.884495198726654,0.0024265984600063874
72,0.8850561022758484,0.002463693200639502
73,0.8850961804389954,0.0011790041271343686
74,0.8854968070983886,0.001541809001053338
75,0.8850160360336303,0.0023145429519790387
76,0.8849359154701233,0.0022605153285099973
77,0.8862379789352417,0.002927975899727733
78,0.8839743852615356,0.001850781076052444
79,0.8857372045516968,0.002610627812724795
80,0.8830729246139526,0.0030138744497555316
81,0.8851762771606445,0.0038608310809856677
82,0.8817708373069764,0.002664789309545619
83,0.8846554636955262,0.0005928875728385266
84,0.8850561022758484,0.0026367762550386707
85,0.88379408121109,0.0017707692426630842
86,0.8846955180168152,0.0019050236633529904
87,0.8863181233406067,0.0013287768332844781
88,0.8847155570983887,0.0033912646761256257
89,0.8851362228393554,0.002333885773357876
90,0.8838742136955261,0.002977702665063098
91,0.8863181233406067,0.001789472230052114
92,0.8864783763885498,0.00238087057453703
93,0.8865585088729858,0.002225818201638103
94,0.8871194005012513,0.00161378205571826
95,0.8846955299377441,0.0010320050922167628
96,0.8848157286643982,0.0015190048728721919
97,0.8872195601463317,0.0006174255188972094
98,0.885937511920929,0.002276424503330549
99,0.8862980961799621,0.0023001027655394912


==> results_flipped_vgg7_pred_code_after_backprop_results_accuracy_mean_std.csv <==
epoch,mean_accuracy,std_accuracy
0,0.7042067289352417,0.002701285684148945
1,0.7597756385803223,0.0033547640799059535
2,0.7847155451774597,0.002358862224095172
3,0.7988581657409668,0.0015248012532398261
4,0.8093950390815735,0.0021556593503177335
5,0.8166666626930237,0.0017664589283787337
6,0.8228966474533081,0.0018418675666602626
7,0.8284254789352417,0.0014179015326560996
8,0.8323117017745971,0.001839675296771329
9,0.8346955060958863,0.001585707146072444
10,0.8373397350311279,0.00136748022627578
11,0.8405048012733459,0.0026549899662961173
12,0.8421273946762085,0.0013898778774601946
13,0.8421073794364929,0.001667113890189018
14,0.8453325152397155,0.0014226957131721943
15,0.8460536956787109,0.0014815563831642163
16,0.8448718070983887,0.0009447035689944643
17,0.8474959850311279,0.0018755420088879505
18,0.8471153974533081,0.001926203367633023
19,0.8481370210647583,0.0020540617906514365
20,0.8491586446762085,0.0024345320987004455
21,0.8474759459495544,0.0015182093824174805
22,0.8489783763885498,0.0009404320943896223
23,0.8478165030479431,0.002074665421460955
24,0.8487980842590332,0.0021636537393530052
25,0.8502403855323791,0.0021708890333097955
26,0.8520232439041138,0.0008298162909831214
27,0.851682698726654,0.0004268344514347816
28,0.8498397469520569,0.0016704767212921163
29,0.8511618494987487,0.0012102355694894131
30,0.8530048131942749,0.0010458982895933994
31,0.8525640964508057,0.0010935311653659323
32,0.8520232439041138,0.0011962262836528687
33,0.8519631385803222,0.0023676948535692553
34,0.8532652258872986,0.001654313022249033
35,0.8502604126930237,0.002177864166628209
36,0.8530649065971374,0.0008569394835623083
37,0.8534054636955262,0.000629018215440321
38,0.8519430994987488,0.0022551804825995596
39,0.8525040030479432,0.0010186835464395133
40,0.8536658525466919,0.0018544503236207906
41,0.8531450271606446,0.002016575954735308
42,0.8527243733406067,0.0022068045469909427
43,0.8523237228393554,0.001448143204807717
44,0.8527043223381042,0.0013506308634746618
45,0.8541265964508057,0.0018798257299504962
46,0.8544871926307678,0.0022265378028452263
47,0.8544471144676209,0.001605571826687764
48,0.8526442408561706,0.002614472292027983
49,0.8549879908561706,0.0017490988956193015
50,0.8541466355323791,0.002158831487278555
51,0.8543269395828247,0.0011448167492377332
52,0.8551081657409668,0.0015524542792822774
53,0.8561698794364929,0.0016335697248130146
54,0.8561298012733459,0.001130702159751038
55,0.8551482319831848,0.0014085320364542791
56,0.8551682710647583,0.0016433593194851268
57,0.8555288434028625,0.0013858432798096953
58,0.8547876715660095,0.0020559912165940986
59,0.856209933757782,0.00108913295169504
60,0.8557491898536682,0.0014766923606028865
61,0.8550080060958862,0.0012757751590107235
62,0.8563100934028626,0.0010742805595983398
63,0.8574519157409668,0.0013855448698647745
64,0.8548277258872986,0.0030410317231595427
65,0.85703125,0.0018798200133223512
66,0.8564302921295166,0.002128120642148199
67,0.8569110631942749,0.0013022458993041841
68,0.857111394405365,0.002001809333923372
69,0.8576522469520569,0.0026721687774724887
70,0.8588942289352417,0.0011033919934917867
71,0.8564903974533081,0.001379736724713861
72,0.8580328464508057,0.0020434603403298945
73,0.8587740540504456,0.0019911570175129793
74,0.8568910121917724,0.001876400909878943
75,0.8582331657409668,0.0009577773696108385
76,0.8583333373069764,0.0017991006367941303
77,0.856991195678711,0.0014325251158687257
78,0.8587740540504456,0.0026446859345056646
79,0.8576522469520569,0.0020637903947541944
80,0.857151448726654,0.002071540382520231
81,0.8580328583717346,0.002363941986353531
82,0.8586738705635071,0.0012266923297012014
83,0.8595352649688721,0.002480728409485905
84,0.8583333373069764,0.0011306909663595206
85,0.859334933757782,0.0016562526349094878
86,0.8586738705635071,0.0022637168681860055
87,0.8585336446762085,0.002221315680762776
88,0.8591145753860474,0.0024847891599458936
89,0.858713936805725,0.001329675420609241
90,0.8580328464508057,0.002096778701171047
91,0.8590745329856873,0.003244326166243869
92,0.8591746926307678,0.001676002824849304
93,0.8594350934028625,0.0018680465641478232
94,0.8596354126930237,0.002145955061968343
95,0.8610376596450806,0.0014495234219529436
96,0.8607772469520569,0.00251560721175032
97,0.8616386175155639,0.0010798754171143414
98,0.8611578583717346,0.0019528917591081986
99,0.8626802921295166,0.0013302834164342855


==> results_flipped_vgg7_pred_code_standalone_results_accuracy_mean_std.csv <==
epoch,mean_accuracy,std_accuracy
0,0.43375401496887206,4.907092467247739e-05
1,0.5005007982254028,0.0
2,0.5302083253860473,4.908552476905015e-05
3,0.5517027139663696,9.81418493449004e-05
4,0.5767628192901612,4.908552476905015e-05
5,0.5931890845298767,0.0004416237219554518
6,0.5992788314819336,0.00014719817392075063
7,0.615544855594635,4.905632457585024e-05
8,0.6147636294364929,0.00014722737411395053
9,0.6321113586425782,0.00024534002326565105
10,0.6373597621917725,4.908552476905015e-05
11,0.6502804398536682,4.908552476905015e-05
12,0.6723557472229004,0.00014719817392075063
13,0.6772636294364929,0.00014722737411395053
14,0.6838341236114502,0.0004415945217622519
15,0.6916065812110901,0.0
16,0.700160276889801,0.0001962836986898008
17,0.7143830060958862,0.0005397655713003522
18,0.7114182710647583,9.811264915170048e-05
19,0.7187900543212891,0.0005397655713003522
20,0.7264222860336303,4.908552476905015e-05
21,0.7298477530479431,9.81418493449004e-05
22,0.7280649304389953,0.0004906800465313021
23,0.7311097741127014,0.00019625449849660086
24,0.7379406929016114,0.0006869637452211029
25,0.7446113705635071,0.00034348187261055144
26,0.7443910360336303,0.00024534002326565105
27,0.7471955299377442,0.00024534002326565105
28,0.7548277378082275,0.0005888218958762024
29,0.7573717832565308,4.905632457585024e-05
30,0.7596754789352417,4.908552476905015e-05
31,0.7591546416282654,4.908552476905015e-05
32,0.7646234154701232,0.00024534002326565105
33,0.7690304636955261,0.00024534002326565105
34,0.7692508101463318,0.0006378782204520527
35,0.7686298251152038,0.0004906800465313021
36,0.7656049728393555,0.0005888218958762024
37,0.762580132484436,4.908552476905015e-05
38,0.7694110631942749,0.0010795019424075045
39,0.7716346383094788,0.0
40,0.7764022469520568,0.00029439634784150125
41,0.7660857319831849,0.0001962836986898008
42,0.7777043223381043,0.0005397363711071522
43,0.7754607319831848,0.0003434526724173515
44,0.774138605594635,0.0004906800465313021
45,0.7799479126930237,0.000736020069796953
46,0.7799479246139527,0.00024534002326565105
47,0.7771434307098388,0.000736049269990153
48,0.779647421836853,0.00024534002326565105
49,0.7822516083717346,0.000736049269990153
50,0.778165066242218,0.0013738982902490057
51,0.7835736989974975,0.00039253819718640165
52,0.7826322078704834,0.00014719817392075063
53,0.776682686805725,0.0001962836986898008
54,0.783713948726654,0.00029439634784150125
55,0.7807692527770996,0.00014719817392075063
56,0.777383828163147,0.0004416237219554518
57,0.7792668461799621,0.0008341619191418535
58,0.781870985031128,0.0010795019424075045
59,0.7829527378082275,0.00024534002326565105
60,0.7837740182876587,0.0005888218958762024
61,0.7818509459495544,0.0009813600930626042
62,0.7822916626930236,0.0015211256643629563
63,0.785196316242218,0.0001962836986898008
64,0.7862780451774597,9.81418493449004e-05
65,0.785196316242218,0.0002944255480347012
66,0.7893830180168152,0.0013738982902490057
67,0.7888621687889099,0.0
68,0.7866586565971374,0.00024534002326565105
69,0.7897235512733459,4.908552476905015e-05
70,0.7845152378082275,4.908552476905015e-05
71,0.7839543223381042,0.001226700116328255
72,0.7844751358032227,0.00034348187261055144
73,0.7896434545516968,0.0008341619191418535
74,0.7911057829856872,0.0006869637452211029
75,0.7912860631942749,0.00039253819718640165
76,0.7933493614196777,0.00014719817392075063
77,0.7919270873069764,0.0001962836986898008
78,0.7896634697914123,0.0004906800465313021
79,0.7915865302085876,0.00039253819718640165
80,0.7862980604171753,0.0004416237219554518
81,0.7870392680168152,0.00039253819718640165
82,0.7911458373069763,0.0005887926956830025
83,0.7925480842590332,0.0003925673973796016
84,0.7959134817123413,0.0004416237219554518
85,0.7953725695610047,0.0004906800465313021
86,0.7947716474533081,0.0004906800465313021
87,0.7938501834869385,0.0005888218958762024
88,0.7920072197914123,0.0010304164176384543
89,0.7918269276618958,0.0010304456178316542
90,0.7932091355323792,0.0017664656876286073
91,0.7958133101463318,0.0007851055945660032
92,0.7994791865348816,0.0
93,0.7973758101463317,0.00024534002326565105
94,0.793830132484436,0.0004416237219554518
95,0.79375,0.00014722737411395053
96,0.7947115421295166,0.0002944255480347012
97,0.7930088043212891,0.0011776437917524049
98,0.7984975814819336,0.0010795019424075045
99,0.8001602292060852,0.0005888218958762024


==> results_flipped_vgg9_backprop_acc_results_accuracy_mean_std.csv <==
epoch,mean_accuracy,std_accuracy
0,0.500080120563507,0.012309750232680916
1,0.6669471263885498,0.004398581817082307
2,0.7297876596450805,0.004607094633614883
3,0.7577724456787109,0.006736427864235097
4,0.7836538553237915,0.002914645831687516
5,0.8115585207939148,0.0024317298481496214
6,0.8138822197914124,0.006245504602618854
7,0.8252003431320191,0.00439675512064632
8,0.8362780451774597,0.0027616674395511
9,0.8367788434028626,0.0026138520006014038
10,0.8375000119209289,0.0011911914728938414
11,0.839222764968872,0.006970589237500863
12,0.8472956776618957,0.0021177208466799584
13,0.8498597860336303,0.0026507565643850103
14,0.8506009697914123,0.0032080077531884306
15,0.8522035360336304,0.0035142292593470293
16,0.85234375,0.0016860347227430207
17,0.8520432710647583,0.006007419762821385
18,0.8555689215660095,0.008173476579850994
19,0.8575721263885498,0.005008427981789488
20,0.8552083492279052,0.004196514024255973
21,0.8630008220672607,0.0027904332239663066
22,0.8623397588729859,0.002967593507123182
23,0.8615384817123413,0.004200321633541374
24,0.8614583373069763,0.0030448666528877584
25,0.8656250238418579,0.002550923806789929
26,0.8633814215660095,0.0036472547471350426
27,0.8611178040504456,0.002812062340840842
28,0.8662259697914123,0.0017285730815604988
29,0.8631009697914124,0.002086033842543154
30,0.8626201987266541,0.004203182732630872
31,0.862459945678711,0.0033040093568260614
32,0.8660456776618958,0.004480470798668753
33,0.8636017799377441,0.0011566675375904913
34,0.8639623522758484,0.0025087200524448027
35,0.8671474456787109,0.003557932968172926
36,0.8673277378082276,0.0031166326598774763
37,0.8651843070983887,0.005156453730177881
38,0.8651842951774598,0.0025817316881515872
39,0.8668870329856873,0.0021360222787396776
40,0.8621394276618958,0.005470099580027174
41,0.8688501596450806,0.003951747057345005
42,0.8689903855323792,0.003732641610540686
43,0.8683493614196778,0.0030410563802942374
44,0.8646033763885498,0.0025797086795267105
45,0.8699519276618958,0.0018658869725243935
46,0.868048882484436,0.0025829660077123255
47,0.871173894405365,0.003528392267929259
48,0.8706130027770996,0.0044471290197672245
49,0.8697115421295166,0.0013898739257741251
50,0.8689303040504456,0.004341283915243296
51,0.871834933757782,0.0036481389799072846
52,0.8714142680168152,0.002179158750744504
53,0.8713942408561707,0.0020062100815894037
54,0.870352566242218,0.004682796186733368
55,0.8696915149688721,0.005351597184157679
56,0.8684495329856873,0.002875550224183357
57,0.8694711685180664,0.0026335814926354384
58,0.87207533121109,0.002783245871050372
59,0.8698117136955261,0.0021420253715290424
60,0.8698918342590332,0.0037002379000111115
61,0.869691526889801,0.001764655068767382
62,0.8709735751152039,0.0035808733931428118
63,0.871213960647583,0.0024878574555065504
64,0.8733173131942749,0.0009636178354249396
65,0.8740184426307678,0.0024716447324764257
66,0.8712740421295166,0.007359815479135423
67,0.8706530570983887,0.003292576002399739
68,0.8728766202926636,0.0024781550962941633
69,0.8729567408561707,0.00351194797897136
70,0.8743990540504456,0.0023335377424680143
71,0.8739182829856873,0.002375625311407388
72,0.8700921535491943,0.002754688181946469
73,0.8754006505012513,0.003359779964718798
74,0.8776242136955261,0.0037312412475123354
75,0.875821316242218,0.004540438795226331
76,0.8749799847602844,0.0032716720686888925
77,0.8743589878082275,0.0054506443687891756
78,0.874218761920929,0.0012290081089225153
79,0.8747596263885498,0.001986710545962808
80,0.8763621926307679,0.0017743919010901482
81,0.8744391083717347,0.0029804162966158335
82,0.8779046535491943,0.0025528136366807473
83,0.8792267680168152,0.0047583501323543035
84,0.8785456895828248,0.002198611879603528
85,0.8794872045516968,0.00367270567324262
86,0.87598158121109,0.0038716149298726812
87,0.879026448726654,0.004835724751223152
88,0.8769831895828247,0.003557809295427904
89,0.8799479365348816,0.004017718428260295
90,0.8779447317123413,0.0037097670323901905
91,0.8792468070983886,0.0015627586612569472
92,0.879026448726654,0.0032078804161291313
93,0.8791466593742371,0.002653469844943201
94,0.8806690692901611,0.0033493587822111324
95,0.880428695678711,0.0027789026923099184
96,0.8827123522758484,0.0017509346025620005
97,0.8836137890815735,0.0018919472534917894
98,0.8845953702926636,0.0018602914689272267
99,0.8890424847602845,0.0012516415001040803


==> results_flipped_vgg9_backprop_fine_tune_results.csv <==
epoch,accuracy
0,0.7018229365348816
1,0.734375
2,0.7531049847602844
3,0.7697315812110901
4,0.7834535241127014
5,0.7914663553237915
6,0.7934695482254028
7,0.8060897588729858
8,0.8104968070983887
9,0.8116987347602844
10,0.8168069124221802
11,0.8223156929016113
12,0.8218148946762085
13,0.8255208730697632
14,0.8296273946762085
15,0.8309295177459717
16,0.8327323794364929
17,0.8352363705635071
18,0.8351362347602844
19,0.8340344429016113
20,0.8381410241127014
21,0.836838960647583
22,0.8399439454078674
23,0.8413461446762085
24,0.8449519276618958
25,0.8424479365348816
26,0.8444511294364929
27,0.8448517918586731
28,0.8438501954078674
29,0.8463541865348816
30,0.8469551205635071
31,0.8465545177459717
32,0.8484575152397156
33,0.8480569124221802
34,0.8463541865348816
35,0.8469551205635071
36,0.8474559187889099
37,0.8460537195205688
38,0.8465545177459717
39,0.8514623641967773
40,0.8486578464508057
41,0.8505609035491943
42,0.850661039352417
43,0.8475561141967773
44,0.8479567170143127
45,0.8499599695205688
46,0.849459171295166
47,0.848557710647583
48,0.8472556471824646
49,0.8521634936332703
50,0.853365421295166
51,0.8499599695205688
52,0.8504607677459717
53,0.8498597741127014
54,0.8460537195205688
55,0.8547676205635071
56,0.8516626954078674
57,0.8517628312110901
58,0.8538662195205688
59,0.8532652258872986
60,0.8541666865348816
61,0.8570713400840759
62,0.8532652258872986
63,0.8565705418586731
64,0.8583734035491943
65,0.8553686141967773
66,0.8562700152397156
67,0.8577724695205688
68,0.857271671295166
69,0.8548678159713745
70,0.8553686141967773
71,0.8564703464508057
72,0.8538662195205688
73,0.8541666865348816
74,0.8567708730697632
75,0.8588742017745972
76,0.8561698794364929
77,0.8575721383094788
78,0.8556690812110901
79,0.858473539352417
80,0.8616787195205688
81,0.8617788553237915
82,0.8595753312110901
83,0.8577724695205688
84,0.8576722741127014
85,0.8598757982254028
86,0.8606771230697632
87,0.861177921295166
88,0.859375
89,0.8577724695205688
90,0.8586738705635071
91,0.859375
92,0.8622796535491943
93,0.8587740659713745
94,0.8618789911270142
95,0.8628806471824646
96,0.8634815812110901
97,0.8622796535491943
98,0.8663862347602844
99,0.862379789352417


==> results_flipped_vgg9_backprop_fine_tune_results_accuracy_mean_std.csv <==
epoch,mean_accuracy,std_accuracy
0,0.6456129789352417,0.0008317609157603604
1,0.678906261920929,0.002171790851121555
2,0.7040064215660096,0.004114820133635972
3,0.7228966474533081,0.004104170624365252
4,0.736718761920929,0.006235927044355416
5,0.7496394276618957,0.0048956120071420315
6,0.7581931114196777,0.0038602013415945675
7,0.7665064334869385,0.0027418348474824166
8,0.7725961565971374,0.002716991644303369
9,0.7787059545516968,0.002376646541717288
10,0.7843549728393555,0.002348958497003795
11,0.7880208373069764,0.003119218155899263
12,0.7935296773910523,0.003244704607328477
13,0.796995198726654,0.0038912805229535633
14,0.8002003312110901,0.004052919760231381
15,0.8034855842590332,0.0035338077231537343
16,0.8068710088729858,0.0030527750601129066
17,0.810116195678711,0.003029675599096854
18,0.8115184426307678,0.0034860486883864874
19,0.8128004908561707,0.004055684111588384
20,0.8154847741127014,0.003285746302303969
21,0.8169671535491944,0.0034010725218795463
22,0.8192908644676209,0.002320949838191186
23,0.8205729365348816,0.002736854832833601
24,0.8216546773910522,0.002890864988182009
25,0.8226161956787109,0.003729924523578385
26,0.8243189334869385,0.003963618296362633
27,0.8249599456787109,0.0031262823751594215
28,0.8267427921295166,0.003919030149113319
29,0.827343761920929,0.004046972873734293
30,0.8291666746139527,0.0034618902039481162
31,0.829647445678711,0.003050801465289545
32,0.82890625,0.0038362299881855013
33,0.8316305994987487,0.002302379141848425
34,0.8318309307098388,0.0028009111098479637
35,0.8330929636955261,0.0025248345517028398
36,0.8350160360336304,0.0033944664718124685
37,0.8359575510025025,0.003587573877813185
38,0.8356971263885498,0.0038650016575894315
39,0.8358974456787109,0.0037640110798236996
40,0.836838960647583,0.003515033054166353
41,0.8371594667434692,0.0034519101814969814
42,0.8379206895828247,0.0035942894435490014
43,0.8388221263885498,0.002255191389208707
44,0.8383213162422181,0.00311264155744568
45,0.8387420058250428,0.0023369860866693753
46,0.838401460647583,0.0030218488729449253
47,0.8410256505012512,0.0027005425626172854
48,0.841366195678711,0.002053069296583183
49,0.8408253431320191,0.002525467629629198
50,0.8410857558250427,0.0035505926191572073
51,0.8415064215660095,0.003239740252051957
52,0.8419070720672608,0.002661783165992781
53,0.8429487347602844,0.0025786171425263753
54,0.8416867136955262,0.002563462386234448
55,0.8423878312110901,0.003034439804569756
56,0.8430288672447205,0.0025413128576054064
57,0.843629801273346,0.002983632723963575
58,0.843669879436493,0.0032997586974215596
59,0.8429487347602844,0.0021000389839933753
60,0.8438501715660095,0.0030320628905465977
61,0.8454927921295166,0.0030732160520886
62,0.8441306114196777,0.0028197443236978406
63,0.8444311022758484,0.0024797645846134065
64,0.8455528855323792,0.0024071672262652908
65,0.8444711565971375,0.003138329761356887
66,0.8450921535491943,0.0018680263662617508
67,0.8463141083717346,0.0024051724905985077
68,0.845312523841858,0.00346942635021196
69,0.846875011920929,0.002279956612123821
70,0.8457932949066163,0.002963543556672505
71,0.8455128312110901,0.0023639392589310556
72,0.8458533883094788,0.0024246269987004483
73,0.8458533763885498,0.0026756263902336956
74,0.8467347741127014,0.003109419373391529
75,0.8459735751152039,0.0033790705913755593
76,0.846875011920929,0.0027854014179973623
77,0.8462940812110901,0.002856643482064969
78,0.846173894405365,0.003535767021393946
79,0.8467548131942749,0.0025902612452729217
80,0.8467548131942749,0.002883498923042842
81,0.8471153855323792,0.0020068095224007186
82,0.8468549728393555,0.002030076121005133
83,0.8475561141967773,0.0016603610356316712
84,0.8471755027770996,0.002589019704293026
85,0.847776460647583,0.0034923782937414764
86,0.8473557949066162,0.00412242569463348
87,0.8473557829856873,0.0013864190656572375
88,0.8467548131942749,0.002126614031145771
89,0.8470953702926636,0.002747090815577454
90,0.848437511920929,0.003084169830097747
91,0.8477363824844361,0.0025859253875985607
92,0.8489182829856873,0.0035005043369098566
93,0.8492588400840759,0.0024721489947091045
94,0.8491386294364929,0.0018678131763309753
95,0.8492388010025025,0.002143906377003218
96,0.8508814215660095,0.0024822129374103283
97,0.8488782048225403,0.001580379248199875
98,0.8492387890815735,0.0027476850261951517
99,0.8497596383094788,0.0027290635713352316


==> results_flipped_vgg9_pred_code_after_backprop_results_accuracy_mean_std.csv <==
epoch,mean_accuracy,std_accuracy
0,0.41472355723381044,0.007992416763300238
1,0.4524439096450806,0.0081875468025235
2,0.48145031929016113,0.007914663881874447
3,0.5038261115550995,0.008468929197910374
4,0.5200921535491944,0.009323957428330946
5,0.5342147469520568,0.009969964751110186
6,0.5473557829856872,0.009574900230424597
7,0.5582131385803223,0.009843752677039833
8,0.5676282048225403,0.008743570388239596
9,0.5747195601463317,0.009162989464581382
10,0.5819310903549194,0.00900775110278666
11,0.5883413434028626,0.00788789825121742
12,0.5938902258872986,0.009233579777539367
13,0.598317313194275,0.010111032748653062
14,0.6021434187889099,0.00943664788147521
15,0.606129813194275,0.009276732194903823
16,0.6088541746139526,0.008826240544480503
17,0.6129206776618957,0.009146021122205885
18,0.6162259578704834,0.00882106032884109
19,0.6185697078704834,0.008573480018195218
20,0.6207532048225403,0.007798252338303418
21,0.6233774065971375,0.007994863203049324
22,0.6260216355323791,0.007682861027852942
23,0.6266626596450806,0.006668165347908802
24,0.6299679636955261,0.006077860892043396
25,0.6304086565971374,0.006550193805374458
26,0.6322315573692322,0.005536025394013773
27,0.6329527378082276,0.005600589632931137
28,0.6347956776618957,0.005265578088732126
29,0.6358573794364929,0.0056480322587644126
30,0.6349759459495544,0.006903530739512522
31,0.636638629436493,0.006581178925513087
32,0.6376602530479432,0.006004797933362049
33,0.637540054321289,0.006795102237651666
34,0.6383613824844361,0.006151378636302256
35,0.6395031929016113,0.006284262832850552
36,0.640584933757782,0.006577284831830628
37,0.6396033525466919,0.006492173208295005
38,0.6402043223381042,0.007183501172314713
39,0.6401041746139526,0.005674896521864352
40,0.6398237109184265,0.006215421504450624
41,0.6397235512733459,0.006850841302989349
42,0.6383413434028625,0.006445031851297131
43,0.6379807710647583,0.008674735364199434
44,0.6386818885803223,0.006353860297634861
45,0.6377604126930236,0.007109148697048286
46,0.638321316242218,0.006594465907494684
47,0.6369591474533081,0.006578505965387895
48,0.6373998522758484,0.006987240919681686
49,0.6369390964508057,0.008800522227377008
50,0.6364783644676208,0.006256162207411919
51,0.6358773946762085,0.008545622983090966
52,0.636057686805725,0.006986740613076865
53,0.6340144276618958,0.008027072780446735
54,0.6345953464508056,0.007061230762728234
55,0.6349158763885498,0.007049746511337196
56,0.6326322078704834,0.006576313281180879
57,0.6337740302085877,0.006659740521374255
58,0.6310496807098389,0.007262718802875793
59,0.6310496807098389,0.006048414543201159
60,0.6301282048225403,0.005980625070522367
61,0.6285857319831848,0.00665335192567235
62,0.6274238705635071,0.005473331933575111
63,0.6268429398536682,0.0042976075200322076
64,0.6251402258872986,0.006178379589193621
65,0.6256209969520569,0.006332598842395706
66,0.6231169819831848,0.004643554878891192
67,0.6233774065971375,0.005479187338573448
68,0.6233373403549194,0.004358809447639646
69,0.6208533763885498,0.004892333452468108
70,0.6199719429016113,0.003324599680679624
71,0.6208333373069763,0.004766453356999255
72,0.6197115302085876,0.003080247884712057
73,0.618830144405365,0.003850433034145115
74,0.6179286956787109,0.005342429845654409
75,0.6185296535491943,0.002918486902886797
76,0.6148036837577819,0.004295643738178254
77,0.6146434187889099,0.0054118432407305956
78,0.6154647469520569,0.004444857684594411
79,0.6130809187889099,0.004526967552475876
80,0.6128405451774597,0.007591752853481582
81,0.6112379789352417,0.007471887311299839
82,0.6102964758872986,0.010173322493406288
83,0.6105568885803223,0.008680009014399508
84,0.6095552921295166,0.00966003351339964
85,0.6071714758872986,0.010474483860532017
86,0.6061899065971375,0.012063625492509677
87,0.6045673012733459,0.009935173687639283
88,0.6068509578704834,0.009200666536429713
89,0.6053485631942749,0.008609667729781879
90,0.6053685903549194,0.010987170397057489
91,0.6035857319831848,0.008449007980127182
92,0.6001402378082276,0.011091387643681016
93,0.6002604246139527,0.012133364496872792
94,0.5999198675155639,0.013884057021902266
95,0.5988381505012512,0.011979173956115537
96,0.5990785241127015,0.011981020229773777
97,0.6001201868057251,0.011303049680790052
98,0.5957932591438293,0.01162456617766623
99,0.5964142560958863,0.011881157524887678


==> results_flipped_vgg9_pred_code_standalone_results_accuracy_mean_std.csv <==
epoch,mean_accuracy,std_accuracy
0,0.10767227262258523,0.00020031929016111613
1,0.12273637950420373,0.00012019276618955855
2,0.13040865361690518,0.00020031929016112168
3,0.14571313560009003,0.00024038553237916148
4,0.16492387950420379,8.013248443603515e-05
5,0.23978365063667292,0.00020031929016112168
6,0.24214743971824645,0.00032051205635067473
7,0.24995994567871094,0.0004807710647583119
8,0.2743589639663696,4.0066242217995375e-05
9,0.2989382922649383,0.00012019872665405273
10,0.3184294760227203,4.006624221801758e-05
11,0.35486778616905207,0.001001596450805642
12,0.3704927980899811,0.0004006385803222878
13,0.3777443945407867,0.0003205180168151856
14,0.378886216878891,0.0011618614196777122
15,0.4069511175155639,0.0006009578704833985
16,0.41033653616905214,0.000360572338104248
17,0.41139823794364927,0.0024839758872985617
18,0.42339744567871096,0.0004407048225402832
19,0.43223156929016116,0.0016826868057250753
20,0.44322916865348816,0.0014423131942748802
21,0.45346554517745963,0.0003205060958862305
22,0.4621193885803222,0.0008413434028625488
23,0.47127403020858755,0.001161849498748757
24,0.47584134340286255,0.0002403855323791726
25,0.4780849277973175,4.0066242217995375e-05
26,0.48211138248443597,0.0003205180168151856
27,0.49114583134651185,0.00012018680572507545
28,0.48513622283935537,0.0013221144676208497
29,0.4782451927661895,0.002363789081573486
30,0.48697916865348817,0.0018028855323791284
31,0.493970364332199,0.0019631385803222656
32,0.49833734035491933,0.0020833253860473855
33,0.49931891560554503,0.0027644276618957737
34,0.5022436022758484,0.00032050609588623046
35,0.5006410360336304,0.0008814096450805664
36,0.5035055875778198,0.001001596450805664
37,0.504727590084076,0.0015625
38,0.5059094548225402,0.00040063858032226565
39,0.5048678040504455,0.00012018680572509765
40,0.5097956538200379,0.0006410121917724609
41,0.5104968070983886,0.0005609035491943359
42,0.5160055994987488,0.00016026496887207032
43,0.5148237109184265,0.00020031929016113282
44,0.5078125119209289,0.0006009578704833984
45,0.5149839639663696,0.0005208492279052734
46,0.5090945601463318,0.0012419939041137696
47,0.5241787075996399,0.0027243614196777346
48,0.5167468190193176,0.0009615421295166016
49,0.5131410121917724,0.00024039745330810546
50,0.5260616898536682,0.0007611989974975586
51,0.5245593070983887,0.00296475887298584
52,0.5259415149688721,0.003205132484436035
53,0.5257211565971375,0.0032451868057250975
54,0.5303685784339904,0.00036058425903320315
55,0.530308473110199,0.002083325386047363
56,0.534375,0.0015625
57,0.523557710647583,0.0005609035491943359
58,0.5311899185180664,0.0009214878082275391
59,0.5294070363044738,0.003886198997497558
60,0.5342748284339904,0.00036058425903320315
61,0.5300280451774597,0.0014423131942749023
62,0.5330529093742371,0.003004813194274902
63,0.524298882484436,0.0006810903549194337
64,0.5294270873069763,0.0017628192901611329
65,0.5276442050933838,0.004006409645080566
66,0.5305889487266541,0.0007211685180664063
67,0.530348539352417,0.002003192901611328
68,0.5292868852615357,0.0006810903549194337
69,0.5203726053237915,0.00012021064758300781
70,0.5331931233406066,8.013248443603516e-05
71,0.5232371687889099,0.002403855323791504
72,0.5293469786643982,0.0008012771606445313
73,0.529527223110199,0.0012419700622558593
74,0.5216546535491944,0.0015625
75,0.5309494972229004,0.002604174613952637
76,0.5345352768898011,4.0078163146972655e-05
77,0.532892644405365,0.0019230842590332031
78,0.5326121568679809,0.0008814096450805664
79,0.536017644405365,8.013248443603516e-05
80,0.5345352411270141,0.001842951774597168
81,0.5415064215660095,0.002083325386047363
82,0.5393830060958862,4.0078163146972655e-05
83,0.5418669819831848,0.0018028736114501951
84,0.5365785241127015,0.0005609035491943359
85,0.5425280332565308,8.0108642578125e-05
86,0.5410055875778198,0.00028045177459716796
87,0.5500200510025024,8.013248443603516e-05
88,0.5414663672447204,0.0006009578704833984
89,0.5543670058250427,0.0004407167434692383
90,0.5507812380790711,0.00040063858032226565
91,0.552423894405365,0.0009214878082275391
92,0.5416866898536682,0.0011618614196777343
93,0.5538862347602844,0.0004006624221801758
94,0.5474559187889099,0.0015625
95,0.5495993494987488,0.0005608797073364258
96,0.5515224456787109,0.00032052993774414065
97,0.5566306352615357,0.0006810903549194337
98,0.556870973110199,0.0007612228393554688
99,0.5580729126930237,0.0010416746139526366


==> results_noise_mlp_backprop_acc_results_domain_shifted_accuracy_mean_std.csv <==
epoch,mean_accuracy,std_accuracy
0,0.9566706895828248,0.0002943963478415556
1,0.9631410241127014,0.0024534002326565643
2,0.9673678159713746,0.000343481872610497
3,0.963361382484436,0.0018645783367803078
4,0.9738381743431092,9.8141849344846e-05
5,0.97475962638855,0.00024534002326565105
6,0.9785056114196777,0.0006869345450278485
7,0.9783653855323792,0.000736020069796953
8,0.9788461565971375,9.814184934495478e-05
9,0.9786458373069763,0.0015702111891320065


==> results_noise_mlp_backprop_fine_tune_results_accuracy_mean_std.csv <==
epoch,mean_accuracy,std_accuracy
0,0.978986394405365,0.0010261504286956033
1,0.9781450390815735,0.0017271720228249775
2,0.9757011294364929,0.005285434706104709
3,0.9789262890815735,0.0009236377606792201
4,0.9805689334869385,0.0013452884040186356
5,0.9807291865348816,0.001394484558425251
6,0.9792267680168152,0.0012211368952391726
7,0.9793670058250428,0.0015709700112419424
8,0.9787660360336303,0.0026628226763573903
9,0.9807692527770996,0.0009047782745537332


==> results_noise_mlp_pred_code_after_backprop_results_accuracy_mean_std.csv <==
epoch,mean_accuracy,std_accuracy
0,0.9783653855323792,0.0010990321561042192
1,0.9800680994987487,0.0012135628786755837
2,0.9800681114196779,0.0012920272532007304
3,0.9801482319831848,0.0006441568660251763
4,0.979807686805725,0.0024051721927532453
5,0.9802684426307678,0.000979314434135044
6,0.9814302921295166,0.001481030968025286
7,0.9825320601463318,0.0005434621024694629
8,0.9808293223381043,0.0006128570776518326
9,0.9818709850311279,0.0006852050627806319


==> results_noise_mlp_pred_code_standalone_results_accuracy_mean_std.csv <==
epoch,mean_accuracy,std_accuracy
0,0.9610576868057251,0.00014719817392080503
1,0.9691906809806824,0.0016683238382837612
2,0.9735376596450805,0.0013738982902489513
3,0.9627003192901611,0.003876413247867766
4,0.964883816242218,0.012218003239093155
5,0.9762620210647583,0.00024534002326565105
6,0.9776242017745972,0.00019625449849660086
7,0.9775841116905213,0.0026006276067705694
8,0.9789262771606445,0.0016683238382837614
9,0.9795072197914123,0.00029442554803464676


==> results_noise_vgg5_backprop_acc_results_accuracy_mean_std.csv <==
epoch,mean_accuracy,std_accuracy
0,0.6285857439041138,0.0010300354426547767
1,0.702544093132019,0.000615481356641046
2,0.7448117017745972,0.0018440253737454027
3,0.7697716474533081,0.0008298113986123802
4,0.7940504908561706,0.0015663505825778063
5,0.7950921416282654,0.001056968102376355
6,0.8114984035491943,0.0009648647289763624
7,0.8161859154701233,0.0019425838815530629
8,0.827383840084076,0.0005397474319124171
9,0.8313501834869385,0.0011088498801712983
10,0.8355969548225403,0.0011759357781864592
11,0.8444711685180664,0.0012532385283383343
12,0.8440304517745971,0.002145772712885905
13,0.8481169939041138,0.0007511472847096233
14,0.8481170058250427,0.0008745517688628501
15,0.8498397469520569,0.0014283253356488928
16,0.851722776889801,0.0013114486915934828
17,0.8532251596450806,0.0017562066028025457
18,0.8566706776618958,0.00119858100348327
19,0.8569711804389953,0.0018304986588355962
20,0.8552884817123413,0.0015560733629800556
21,0.8576722741127014,0.0013777006803995047
22,0.8573517799377441,0.0019723177219164913
23,0.857812511920929,0.0020513136811969464
24,0.8590344667434693,0.0017516282226490495
25,0.8551081776618957,0.002181212096098296
26,0.8599959969520569,0.0006534240892055992
27,0.8562700510025024,0.0015516788613615404
28,0.8604367017745972,0.0005284743364025725
29,0.8605368614196778,0.0009258103198167256
30,0.8593950510025025,0.0019353360097718723
31,0.8597956895828247,0.0023781578838972433
32,0.8648437619209289,0.0008394420290626427
33,0.8624799728393555,0.0007414526703691893
34,0.8626402378082275,0.002208618706079818
35,0.8620392799377441,0.0019241140158079949
36,0.8608373522758483,0.00240349745421687
37,0.8622996926307678,0.00011679581109476208
38,0.8592147588729858,0.0008346397460517508
39,0.8643229484558106,0.0013683514778744187
40,0.8617788672447204,0.002098110569771111
41,0.862740409374237,0.0013698145357557184
42,0.8625200271606446,0.000940867373453453
43,0.8644831895828247,0.0012168496913391121
44,0.8604567408561706,0.002682647316301114
45,0.8629407286643982,0.0017016676606223138
46,0.8646233916282654,0.0025579918936963664
47,0.8618990421295166,0.0012403773926842067
48,0.8618189215660095,0.0005996347010480451
49,0.8620793461799622,0.0014036814860508451
50,0.8647836685180664,0.0029604079570593224
51,0.8655448794364929,0.0011827393038349638
52,0.8623597741127014,0.0026540676508269596
53,0.8632211565971375,0.002867867461222397
54,0.8617387890815735,0.002092951055923019
55,0.8635617136955261,0.0025476218548952695
56,0.8621795058250428,0.0015137186853465177
57,0.8643429636955261,0.0022721994292558873
58,0.8642027378082275,0.0006863765108933459
59,0.86484375,0.0017743846335161679
60,0.8625200510025024,0.0033827411523924228
61,0.8647436022758483,0.00166591668113065
62,0.8638822197914123,0.0012102385292302683
63,0.8656049728393554,0.0023027251413849075
64,0.8682692408561706,0.0016596423658794036
65,0.863321328163147,0.0023774948212992005
66,0.8622195720672607,0.0018124337243017664
67,0.8653245329856872,0.0007927337208675681
68,0.8626001715660095,0.0026267250865084518
69,0.865004014968872,0.002103276387763721
70,0.863201129436493,0.0011992443119786867
71,0.8636818885803222,0.0018727594956862404
72,0.8648637890815735,0.0030210503384604306
73,0.8656049728393554,0.0021288807829493556
74,0.8642027378082275,0.0009318806338123876
75,0.8641626834869385,0.0018440407840773984
76,0.8658052921295166,0.0017456652849296471
77,0.8669070601463318,0.003011082274503048
78,0.8658854365348816,0.001663984889033568
79,0.8644831776618958,0.0020536444781593514
80,0.8648037075996399,0.0026930975870848046
81,0.8651041746139526,0.002649524804254286
82,0.8643629908561706,0.0015841925537597322
83,0.8655448794364929,0.0024457200267098854
84,0.8663261413574219,0.0015945248016842944
85,0.8664663553237915,0.0021042259084281473
86,0.8650641083717346,0.0015470101651614602
87,0.8652043342590332,0.002796875189458044
88,0.8655048131942749,0.00208409544861601
89,0.8689303040504456,0.0010649192552332066
90,0.8667668342590332,0.00161553744463242
91,0.868008828163147,0.0025491915122863914
92,0.8658253312110901,0.0021337654637237136
93,0.8681891202926636,0.0021095674523641536
94,0.8692307710647583,0.0021654966600971786
95,0.8679888129234314,0.0017905958989784432
96,0.8676682949066162,0.0011942182260886787
97,0.8670272588729858,0.002061052592154013
98,0.8676081895828247,0.001788798357402801
99,0.8696314215660095,0.0014550625444719875


==> results_noise_vgg5_backprop_fine_tune_results_accuracy_mean_std.csv <==
epoch,mean_accuracy,std_accuracy
0,0.861097764968872,0.002269378939399643
1,0.863321328163147,0.001456426694533515
2,0.8677283763885498,0.0015691690277190413
3,0.8677484154701233,0.0018798139156672976
4,0.8711137890815734,0.0008413306304623675
5,0.870272433757782,0.0015496015808235469
6,0.8712940692901612,0.0023600463954798825
7,0.8725160360336304,0.0019228632642946282
8,0.872856593132019,0.0012678837773471667
9,0.8723758101463318,0.0012988428558880852
10,0.8747596263885498,0.0016731203414270758
11,0.8752604365348816,0.0009987867525540275
12,0.8764022588729858,0.0010428167307378103
13,0.8747195601463318,0.001916581688495737
14,0.87598158121109,0.0014955741241838055
15,0.8765024065971374,0.0013849623409272044
16,0.8760416865348816,0.0017308878619163408
17,0.875080144405365,0.001539221997113579
18,0.8776241898536682,0.0012723078851497353
19,0.877343761920929,0.002064950005742121
20,0.8778645992279053,0.0010909705228989918
21,0.8743189215660095,0.0019103004582892206
22,0.8786057829856873,0.0020808350886358153
23,0.8766426324844361,0.003165186323616687
24,0.8775641083717346,0.0014243761730441873
25,0.877423894405365,0.00119422262528565
26,0.8781851053237915,0.00222832957382638
27,0.8760416746139527,0.001302231412563397
28,0.877423882484436,0.0015115942947985718
29,0.8772436141967773,0.0011878061219087058
30,0.8774639368057251,0.001118208077519592
31,0.8795072197914123,0.002785117269103049
32,0.8773237228393554,0.0008718121397021884
33,0.8787459969520569,0.001772127074496328
34,0.8780648946762085,0.001083584792452698
35,0.878285264968872,0.0010739175917499754
36,0.879767632484436,0.0010535323817527182
37,0.879106593132019,0.0014065240932207759
38,0.8783253312110901,0.002313173353706676
39,0.8794271111488342,0.0025119252581077044
40,0.8785857558250427,0.0015803679154742438
41,0.8799879908561706,0.002415836101833477
42,0.877303683757782,0.001882371797262854
43,0.8788662075996398,0.001240700516982281
44,0.8771434545516967,0.0011690844897036998
45,0.8777844786643982,0.0019774083068833754
46,0.8789463400840759,0.0011448142461104964
47,0.8792468070983886,0.0010761541437211946
48,0.8794270992279053,0.0014492450450076255
49,0.8796474456787109,0.001522434071554473
50,0.8780048012733459,0.003012146525967428
51,0.8804086565971374,0.0015568277253203806
52,0.8783854246139526,0.00221116980883485
53,0.879847776889801,0.0024076851909919953
54,0.8787460088729858,0.0014314107390962145
55,0.8794471263885498,0.0019856995413043356
56,0.880508828163147,0.002198975401078871
57,0.8786458492279052,0.0013068682785673023
58,0.8780248403549195,0.002436509560761121
59,0.8801282048225403,0.0022029850286822967
60,0.8803285360336304,0.0015274395728681078
61,0.8797075390815735,0.0017127203036298683
62,0.8793069005012513,0.0014486991747796082
63,0.8792668461799622,0.0025256274816569156
64,0.8799679636955261,0.000532267687165515
65,0.8785857558250427,0.0012109070873686093
66,0.8777243614196777,0.0017605332012374396
67,0.8798076987266541,0.0007575041349835379
68,0.8793670058250427,0.0019937801708140774
69,0.878125011920929,0.0020225361322653533
70,0.8811698794364929,0.001196249041212688
71,0.878946328163147,0.0017004839657232785
72,0.8793068885803222,0.001154249658196181
73,0.8789663672447204,0.0018583336959896763
74,0.875821328163147,0.0016752964244026983
75,0.8785857439041138,0.001418465315476362
76,0.8785657048225403,0.0014342170358390804
77,0.8802283763885498,0.0018342174642037943
78,0.8772035360336303,0.002263697879866634
79,0.8797075510025024,0.0013332914755495786
80,0.8783253312110901,0.0019477485013673888
81,0.8802083373069763,0.0012966983989033604
82,0.8801081895828247,0.0019657940195289708
83,0.8787259697914124,0.0014901939264964645
84,0.8773838162422181,0.0024356893837373522
85,0.8810897588729858,0.0003492545325213947
86,0.8784855842590332,0.0013187668606171902
87,0.8807892799377441,0.002193852536219194
88,0.8782852768898011,0.0015483116590858986
89,0.882191514968872,0.0022498334112272867
90,0.878946328163147,0.0025673825162978686
91,0.8799679636955261,0.002120574180295854
92,0.8810897588729858,0.0010887440092956677
93,0.8783053040504456,0.0016050574007317453
94,0.8776642799377441,0.0024839737723255325
95,0.8809495329856872,0.002032635186424771
96,0.8774439334869385,0.0018626639157684987
97,0.8801282167434692,0.0015765600516313353
98,0.8805689215660095,0.001076155475070885
99,0.8815905570983886,0.0014464736826269157


==> results_noise_vgg5_pred_code_after_backprop_results_accuracy_mean_std.csv <==
epoch,mean_accuracy,std_accuracy
0,0.8586538434028625,0.0022498495446525465
1,0.8647435903549194,0.001491830688636993
2,0.8701522469520568,0.0015755417938355385
3,0.8715344548225403,0.0008791368740661325
4,0.8723357319831848,0.0015717205663835817
5,0.8738581895828247,0.0017698731122931805
6,0.8737780451774597,0.0030808958561061766
7,0.8732371687889099,0.001471507107220897
8,0.8737580060958863,0.0024489864297024323
9,0.8735977530479431,0.0006042857219319018
10,0.8731971263885498,0.0009003264158996602
11,0.8728365302085876,0.001160475227779621
12,0.8758012771606445,0.0014542192683613135
13,0.8732972860336303,0.001061890421776908
14,0.8763421416282654,0.0013372082657987663
15,0.875120198726654,0.00068049629758741
16,0.8742387890815735,0.0023443370643017256
17,0.8733173131942749,0.0015879715888755077
18,0.8744190692901611,0.0025570472925011117
19,0.8751001477241516,0.0012558154485642346
20,0.8753605723381043,0.0018755434095591213
21,0.8729367017745971,0.0011306890655293754
22,0.8774839878082276,0.001452008979799848
23,0.8747195601463318,0.0014942436359901248
24,0.8747395753860474,0.0016815075012382068
25,0.8746194005012512,0.001092428517661225
26,0.8755809307098389,0.0021846908311883664
27,0.8743189215660095,0.0023053395620903747
28,0.8739984035491943,0.0015975461130195978
29,0.8737580060958863,0.0022294030668167522
30,0.8732371807098389,0.0013944970592702048
31,0.8759815692901611,0.001949805301440922
32,0.8737980723381042,0.0004698030856677928
33,0.8749198675155639,0.0015663389959318257
34,0.8714943885803222,0.0021453853726392004
35,0.8744591474533081,0.0013843925040714217
36,0.8766626596450806,0.0018540251764898466
37,0.8737179636955261,0.001561220429381078
38,0.8747195363044739,0.001195897332792745
39,0.8744390964508056,0.00232458837721996
40,0.8728365421295166,0.0014536672166799213
41,0.8772636294364929,0.0026932497951520943
42,0.8736178040504455,0.0015892547144866122
43,0.874379014968872,0.0016192440651134968
44,0.875080144405365,0.001062651866423793
45,0.8740985631942749,0.0012461741051602356
46,0.8782051205635071,0.001380611484717825
47,0.875701117515564,0.0025044187182620254
48,0.8765023946762085,0.001916167460388482
49,0.8730969429016113,0.0014990546930840325
50,0.8730168223381043,0.0015816319954855393
51,0.8751402258872986,0.002700680822542523
52,0.874178683757782,0.0026811611344850455
53,0.8751802921295166,0.0013096076541636657
54,0.8755007982254028,0.0021095459444650053
55,0.8747596144676208,0.002389265653593208
56,0.8778044819831848,0.000956508504706505
57,0.8752604126930237,0.0022713128761866507
58,0.8756610512733459,0.0024185026806145854
59,0.8788060903549194,0.001115327393476284
60,0.8772235631942749,0.0025820256412765648
61,0.8773237109184265,0.0020608735070066827
62,0.8766826748847961,0.0028233095621713407
63,0.8742387890815735,0.0013829215573898847
64,0.877463948726654,0.0021701349137320976
65,0.8759615421295166,0.0030238439706181224
66,0.8755208253860474,0.0016620619148554655
67,0.8769631266593934,0.002253585185015368
68,0.8770432710647583,0.0008994219834768731
69,0.8745993494987487,0.0019077751410725389
70,0.8788261175155639,0.0018624294688666739
71,0.8748397469520569,0.00228190356063903
72,0.8781450271606446,0.0023563133718085064
73,0.8751802921295166,0.0036198926796403765
74,0.8750200390815734,0.0014616567875476321
75,0.8743189096450805,0.002687140565339155
76,0.8764222741127015,0.0016068043381659576
77,0.8769030451774598,0.0019140750134836156
78,0.875661063194275,0.001755070440919427
79,0.8754607319831849,0.0021262461122144704
80,0.8753004908561707,0.0012716749878497093
81,0.8782852530479431,0.0009297124991613836
82,0.8763621807098388,0.0027645649726824643
83,0.8774839639663696,0.0017775559561725948
84,0.8750601053237915,0.0019230729590205033
85,0.8770232558250427,0.0015752985716873341
86,0.8773036956787109,0.002065354396629212
87,0.8772836565971375,0.0017271684280881845
88,0.8769030451774598,0.0017725775230877897
89,0.8786859035491943,0.003924643625038731
90,0.8777443885803222,0.0024358421867017623
91,0.8776241898536682,0.002326126151472821
92,0.8783453464508056,0.002604623238227429
93,0.8790865302085876,0.0022658355058359854
94,0.875741183757782,0.0039765341858193064
95,0.8784254789352417,0.003050779704886044
96,0.8760817289352417,0.0033396677930740914
97,0.8779447197914123,0.0009451247530751784
98,0.8790865421295166,0.0016978885773512886
99,0.8799679636955261,0.0020017987168361264


==> results_noise_vgg5_pred_code_standalone_results_accuracy_mean_std.csv <==
epoch,mean_accuracy,std_accuracy
0,0.5431290030479431,0.0003504283189896508
1,0.6215344548225403,0.0011793489267886467
2,0.6676482319831848,0.0006472589616327654
3,0.6922876596450805,0.001785443636186249
4,0.7262419939041138,0.0009862739123929752
5,0.7332732200622558,0.0009157897787599699
6,0.7456930994987487,0.0014164738136631055
7,0.7566506385803222,0.0013205878964054388
8,0.7624399065971375,0.0010123614217116875
9,0.7683493494987488,0.000787130647649142
10,0.7746794939041137,0.0010284822693136621
11,0.7802884578704834,0.002053253830879287
12,0.7833934307098389,0.0021802774835346355
13,0.7917267680168152,0.001459169661678115
14,0.79140625,0.0014002371589346928
15,0.7968950271606445,0.0009078721175631174
16,0.7984575390815735,0.0019353526672905483
17,0.7992387890815735,0.0016514007779028575
18,0.8048477649688721,0.0014918239655150479
19,0.807932686805725,0.0010798723212865164
20,0.8092147588729859,0.0006023054909786133
21,0.8112179517745972,0.0018763785111497809
22,0.8125200271606445,0.0019061081540489631
23,0.8168669819831849,0.0012567757049513273
24,0.8209535241127014,0.0018669524989710536
25,0.8228565692901612,0.0012145404187561162
26,0.821995198726654,0.0014807480319224836
27,0.8233773946762085,0.001144816332153684
28,0.826642632484436,0.0014929001254734284
29,0.8259415030479431,0.0016340570536304614
30,0.8270232319831848,0.00129048063434017
31,0.8265424609184265,0.001419860590677327
32,0.8313100814819336,0.0022462614839168925
33,0.829607367515564,0.0014602711948681114
34,0.8347355842590332,0.000801283121264191
35,0.8345352530479431,0.0013950572912425764
36,0.8382011294364929,0.001034320270555221
37,0.8376802921295166,0.001623208315344792
38,0.8369591355323791,0.00112501501976353
39,0.8358974456787109,0.0010535423548964971
40,0.8415064096450806,0.0014564163647882136
41,0.83828125,0.0016293741343001678
42,0.8396434187889099,0.001035096921168302
43,0.8387019157409668,0.0022801358754284116
44,0.8380007982254029,0.0007403632108679045
45,0.8421674609184265,0.0013826346070330254
46,0.8431290030479431,0.0008763788800950606
47,0.8423477649688721,0.00043428847095161995
48,0.8461137890815735,0.0013800222013370493
49,0.8411458373069763,0.0008891005939943659
50,0.8411458373069763,0.0019596604193462003
51,0.8442107319831849,0.001647757944346959
52,0.8461137652397156,0.0016070580973239297
53,0.8465144157409668,0.001927232696961255
54,0.8427283525466919,0.0010202528070663835
55,0.846955132484436,0.0018566041822569892
56,0.8455128192901611,0.0007850751777876503
57,0.8458333373069763,0.0015778246094979773
58,0.8467147469520568,0.001169094498533504
59,0.8471354365348815,0.0018287378585351846
60,0.8468549728393555,0.0012732463257802977
61,0.8481570482254028,0.0011542331069976125
62,0.8442107319831849,0.002322840119141789
63,0.8472956776618957,0.0016428782386423083
64,0.8458132982254029,0.0010127537611641136
65,0.8474559307098388,0.0009772693802236644
66,0.846915066242218,0.0015831617078620654
67,0.8465544939041137,0.0015057415242221716
68,0.8483974456787109,0.0013595209215667607
69,0.8485576868057251,0.0013105408867707536
70,0.8476762890815734,0.0013443890618274176
71,0.8457331657409668,0.0017260177172476463
72,0.8485576868057251,0.0016113073501109274
73,0.8479166626930237,0.0020038065925023054
74,0.8506610631942749,0.001988122398193503
75,0.8472355723381042,0.0018309428331736675
76,0.8489984035491943,0.0012741983187657296
77,0.8482972741127014,0.00207850858763133
78,0.8479567289352417,0.0008087654682978645
79,0.8487580060958863,0.0026469494484042
80,0.8479567408561707,0.002441121485473529
81,0.8467147469520568,0.0017856694685255367
82,0.8508012771606446,0.0030456740755173293
83,0.8486378192901611,0.0024854427185721398
84,0.846955132484436,0.0016579558564965887
85,0.8495592832565307,0.0018348672381142404
86,0.8493189215660095,0.0018289563866014061
87,0.8482572197914123,0.00027612454609276556
88,0.8489382982254028,0.0015714548705141084
89,0.8503405451774597,0.0014325362846171479
90,0.8520632982254028,0.000770632231232693
91,0.8521233916282653,0.0014837224949645514
92,0.8507211565971374,0.0025088819233512047
93,0.8518429517745971,0.002539739177151253
94,0.8522436022758484,0.0015955303459841566
95,0.8524238705635071,0.0016874498418757886
96,0.8517628192901612,0.0018095512701617894
97,0.8530048131942749,0.002682056949066565
98,0.8547676205635071,0.001395060714742258
99,0.8555889368057251,0.0010607618630755727


==> results_noise_vgg7_backprop_acc_results_accuracy_mean_std.csv <==
epoch,mean_accuracy,std_accuracy
0,0.5458133101463318,0.0006095928667858325
1,0.6420272469520569,0.0007250508768147977
2,0.7017828464508057,0.0011708018863844456
3,0.747656273841858,0.000812713783291835
4,0.7850160479545594,0.0005284851808966223
5,0.8007812619209289,0.0009502141597663193
6,0.8200921654701233,0.0010997568112152622
7,0.8290064096450805,0.001379736724713861
8,0.8353766322135925,0.001006802570955933
9,0.8397836685180664,0.0014130828062553567
10,0.8436097860336303,0.0014425963851429579
11,0.8511418461799621,0.0013202895687967542
12,0.8534054517745971,0.0008027920114120457
13,0.8564703583717346,0.0024229662985558436
14,0.8599158763885498,0.0009805364967255014
15,0.8573317408561707,0.0009365809528815035
16,0.860897445678711,0.002136395891377916
17,0.8635817527770996,0.001930786961763957
18,0.8615184307098389,0.0014591724438158629
19,0.8643429517745972,0.0013814886293020646
20,0.8684895992279053,0.0028506114837669903
21,0.8651242017745971,0.0013387032196306194
22,0.8659254908561707,0.0005616049860790857
23,0.8636819124221802,0.0012102513548077534
24,0.8646434426307679,0.0005895079377591691
25,0.8668069124221802,0.0017341409348552669
26,0.8671474456787109,0.0004971859354040084
27,0.8662059307098389,0.002175492848716971
28,0.8665464758872986,0.002676058128066961
29,0.8669471144676208,0.0022985455033596096
30,0.8707932710647583,0.0018609332936399244
31,0.8690905690193176,0.0016088132526344348
32,0.8668269515037537,0.002305517887602668
33,0.8714543342590332,0.002155297829966893
34,0.8717548251152039,0.0025587682025165516
35,0.8674479365348816,0.0027427131959149183
36,0.8733373522758484,0.0011587316033214556
37,0.8701923131942749,0.0019780041618247418
38,0.8723357439041137,0.001378572574987791
39,0.8691907286643982,0.0017009561946960212
40,0.8712940692901612,0.0031252666949397718
41,0.8708133101463318,0.002988333480099446
42,0.8703525781631469,0.0018893974060396781
43,0.8728966355323792,0.002039939019510702
44,0.8708934307098388,0.0011885005601661124
45,0.8696714878082276,0.002246253829598627
46,0.8697315692901612,0.0015498639355145001
47,0.8709335088729858,0.0012551744256197586
48,0.869571328163147,0.0017786757413230084
49,0.8697716474533081,0.001520857410330658
50,0.8704928040504456,0.0022548229512532767
51,0.871834933757782,0.0018256600236084186
52,0.8675480842590332,0.002698438663028967
53,0.8720753431320191,0.00248542945951233
54,0.8703926563262939,0.001296674457631214
55,0.868910276889801,0.0016328195196452819
56,0.8726762771606446,0.0029505056808839304
57,0.8701322317123413,0.0013236320619735707
58,0.8723958492279053,0.001169783101331984
59,0.8724359154701233,0.0010439738388088654
60,0.8700520992279053,0.0027681981735164923
61,0.8743589878082275,0.0006062898136473844
62,0.8693910479545593,0.0027342087536067947
63,0.8686899185180664,0.0021565706373661317
64,0.8699920058250428,0.0020866033706215805
65,0.8690104246139526,0.004313379129629212
66,0.8720953702926636,0.00196171824232286
67,0.8736378312110901,0.0023141962429105737
68,0.8715344667434692,0.002158075146124038
69,0.8701923131942749,0.0023429822322818187
70,0.8701522469520568,0.002338355320015114
71,0.8704527497291565,0.0034134500905952047
72,0.8733173131942749,0.0014311380163651096
73,0.8692708373069763,0.0017594003761919259
74,0.8723357439041137,0.0018079902047505227
75,0.8711939215660095,0.0017080204685222587
76,0.8701522469520568,0.0021562132567597273
77,0.8692908644676208,0.002149131744372449
78,0.8707732558250427,0.0037697522920983172
79,0.8704927921295166,0.0024526045931739663
80,0.8706129908561706,0.0010261504286956115
81,0.871213948726654,0.0012435960249623061
82,0.8731570601463318,0.003474031916297698
83,0.8713742017745971,0.002494295920303053
84,0.8709936022758484,0.0018392488116871044
85,0.8709535241127014,0.002126238362700495
86,0.8716947317123414,0.0020837175009970265
87,0.872776460647583,0.0011052147159595163
88,0.8717748522758484,0.0023924660421574934
89,0.8750600934028625,0.0018057736014460985
90,0.8714543342590332,0.00228102454796573
91,0.871875011920929,0.000982171571673347
92,0.8734174847602845,0.003301580004115778
93,0.8738181352615356,0.001973321786976863
94,0.8723758220672607,0.0018987175292283927
95,0.8728766202926636,0.0013753849641511353
96,0.8726762890815735,0.002176404938141559
97,0.8770232439041138,0.0009340143337138845
98,0.8754607677459717,0.0016132906747253636
99,0.8779647588729859,0.0010304340305852657


==> results_noise_vgg7_backprop_fine_tune_results_accuracy_mean_std.csv <==
epoch,mean_accuracy,std_accuracy
0,0.8669871807098388,0.0015670975597311815
1,0.8681690931320191,0.0010794961909227493
2,0.8740785241127014,0.001487514911676718
3,0.8761217951774597,0.0014156328538806693
4,0.8786057829856873,0.0009544008237009692
5,0.8778245210647583,0.0010960895296154413
6,0.8786859154701233,0.0020452205954316354
7,0.8779246926307678,0.0017318207124438808
8,0.8804086565971374,0.0015043987577220835
9,0.8792668461799622,0.000876855760921339
10,0.8827524185180664,0.0017285657596263747
11,0.8815905690193176,0.00271683004296239
12,0.8824920058250427,0.001576548085537544
13,0.8825721263885498,0.001962322634035496
14,0.8811899065971375,0.0009760317278835643
15,0.8834535479545593,0.001292957291529025
16,0.8846554636955262,0.0016622848281905587
17,0.884334945678711,0.0027549822302693717
18,0.8837339878082275,0.0007289046945452383
19,0.8852163672447204,0.001136729916676444
20,0.8837139487266541,0.0008662718813001477
21,0.8832932829856872,0.0019291084176578134
22,0.8840745329856873,0.001503882752241715
23,0.8843950390815735,0.0016680915678682314
24,0.8839342951774597,0.0009253806030188576
25,0.8855969667434692,0.0017854563423435786
26,0.8868189215660095,0.0008210699968628063
27,0.8842748522758483,0.0007876376134143943
28,0.8848958492279053,0.0007289141953601444
29,0.8838341474533081,0.0019925639215488595
30,0.884535276889801,0.0008809479700430043
31,0.8866185903549194,0.0014263750575710984
32,0.8836939096450805,0.0019405237343515067
33,0.8861778974533081,0.0011995844884341636
34,0.885236406326294,0.0021042164890536456
35,0.8876402258872986,0.0017548320976195722
36,0.886057710647583,0.0007876457993786982
37,0.8858173251152038,0.0016962272839038724
38,0.8835737347602844,0.001514496667365886
39,0.8865384697914124,0.0011070368100988966
40,0.8858774185180665,0.002100609944220694
41,0.8862780690193176,0.00034464760469678576
42,0.8866787075996398,0.0012045867964664205
43,0.8851763129234314,0.0011995908585069532
44,0.886177909374237,0.002531972167638695
45,0.8862179517745972,0.000801281631157771
46,0.8865785360336303,0.0008394420290626427
47,0.8879207015037537,0.0011384885694857595
48,0.8855168342590332,0.001088006751651183
49,0.886638629436493,0.0014071004111923119
50,0.8871995329856872,0.002760795467434547
51,0.8869391202926635,0.0013898758156812244
52,0.8868990540504456,0.0015062654541030706
53,0.886838948726654,0.0009078673830103643
54,0.8856971383094787,0.0010202523389207109
55,0.8880008220672607,0.0014793943636292146
56,0.8885617136955262,0.0015263891728499398
57,0.8879006624221801,0.001950834296048408
58,0.8854767918586731,0.0020277019811252637
59,0.8888822197914124,0.001280483212961765
60,0.8874399065971375,0.0017854245100811872
61,0.8874599456787109,0.0025876278304260577
62,0.8864583373069763,0.0011235712558614066
63,0.8867388010025025,0.001321812148933603
64,0.8859174728393555,0.0012653465333101524
65,0.8874198913574218,0.0005107323499619858
66,0.8879407167434692,0.001284865425201075
67,0.8888421535491944,0.0013826515327992957
68,0.8872395873069763,0.001381199998026349
69,0.8871594667434692,0.000899427027924246
70,0.8862580299377442,0.0019386722385164748
71,0.8899238705635071,0.0008823214447271335
72,0.8874198794364929,0.002450954568207994
73,0.8861178040504456,0.0014555976614807169
74,0.8864583373069763,0.000616122986699518
75,0.8857371926307678,0.0021326255791089903
76,0.8888020873069763,0.0008532031325397484
77,0.8871594786643981,0.0010798645813491284
78,0.886838960647583,0.0014241004262176265
79,0.8873197317123414,0.0019891380539665466
80,0.8863181114196778,0.0016651875024472703
81,0.8895232439041137,0.0014815620245953373
82,0.8866987347602844,0.0009510519626176724
83,0.8879807829856873,0.0012309431195620414
84,0.8861979246139526,0.0012660001367024879
85,0.8865985751152039,0.0021550910074264124
86,0.8865384697914124,0.001980445356088906
87,0.8875601172447205,0.0015730152783003971
88,0.8862380027770996,0.0015208564680838546
89,0.8895032048225403,0.0018645965229252754
90,0.8855168342590332,0.0018326884849816506
91,0.8877403855323791,0.0023373281892338487
92,0.8891226053237915,0.0014403603030863502
93,0.8871795058250427,0.0015932666040407426
94,0.8880208492279053,0.0013806149440386563
95,0.8890224456787109,0.001959673823691311
96,0.8865384697914124,0.0012723259034209142
97,0.8892628312110901,0.002397653349399447
98,0.8882011294364929,0.0018689006044782645
99,0.8893629908561707,0.0008322409819684421


==> results_noise_vgg7_pred_code_after_backprop_results_accuracy_mean_std.csv <==
epoch,mean_accuracy,std_accuracy
0,0.8506209850311279,0.002067865877960407
1,0.857892632484436,0.0015234792045167314
2,0.8649038434028625,0.0021984359620601975
3,0.8673677921295166,0.001464386859882626
4,0.8713541746139526,0.0006985528225678775
5,0.8713140845298767,0.0012025972661136113
6,0.8746995210647583,0.0025092153412054194
7,0.8709935903549194,0.0009915274910769429
8,0.8740985512733459,0.001310524487387168
9,0.8741586446762085,0.002035599342537813
10,0.8768429398536682,0.0016440936765830306
11,0.8756610512733459,0.0015640287285690108
12,0.8773638010025024,0.0013221168157000712
13,0.8787059426307678,0.0014761385216260831
14,0.8750601053237915,0.0011518061781482778
15,0.8788061022758484,0.0018150853788087829
16,0.8767427802085876,0.0032539757195568252
17,0.8793469548225403,0.0012631280063037877
18,0.8766626596450806,0.0008630076134569041
19,0.8767828464508056,0.0010123687340129514
20,0.8783653974533081,0.0020522693241320747
21,0.8771233916282654,0.001144450904413383
22,0.8788060903549194,0.0016938807869221132
23,0.8782251477241516,0.0020086029669623318
24,0.8780048251152038,0.0016237086076522638
25,0.8789262890815734,0.0019228594143755543
26,0.8791867017745971,0.0007316413565492653
27,0.8758012771606445,0.001755527714452972
28,0.8778045058250428,0.001595028251879703
29,0.8787660121917724,0.0011928760414219863
30,0.8777844667434692,0.001953924627981467
31,0.881129801273346,0.0018276381628857578
32,0.8779447197914123,0.0006540452923293398
33,0.878165066242218,0.0012882874103778358
34,0.8778445601463318,0.0015065478777422545
35,0.878285264968872,0.001469866559656005
36,0.8780248403549195,0.0024315528238604226
37,0.8781850814819336,0.001528745544035685
38,0.877463948726654,0.0014411966099909326
39,0.8780048012733459,0.0009395744018217015
40,0.8784455180168151,0.0007850906904194523
41,0.8792467951774597,0.0029005595827643806
42,0.880508816242218,0.002434538964874287
43,0.8779447078704834,0.0008002724309988436
44,0.879647433757782,0.001679115972924183
45,0.87890625,0.001465215809289111
46,0.8772836565971375,0.0017225385144104069
47,0.8782251596450805,0.0016872170904966097
48,0.87890625,0.001914088113269364
49,0.8785456776618957,0.00256346024368086
50,0.8807291626930237,0.0026328285130509392
51,0.8807892680168152,0.0010626374841884445
52,0.879727554321289,0.0016656862254244152
53,0.8801281929016114,0.0009056581098839688
54,0.8791867017745971,0.001818838849604911
55,0.8792468070983886,0.0011001349141352144
56,0.8779647469520568,0.0005826681424232687
57,0.8783052921295166,0.002786538580592715
58,0.8777043223381042,0.001735981866931427
59,0.8806690573692322,0.000753798131109906
60,0.8790865421295166,0.0028480667352619583
61,0.8794471144676208,0.002307269128186065
62,0.8781850934028625,0.0017073130486064938
63,0.8765424609184265,0.0018212651638600066
64,0.8775040149688721,0.0023446914363133993
65,0.8786859035491943,0.0019249462822072817
66,0.8790865302085876,0.0022746826903237223
67,0.8802884578704834,0.001088755414659841
68,0.8775240302085876,0.0027476807675669472
69,0.8777444005012512,0.001474226551409435
70,0.8771634697914124,0.0023817065210904346
71,0.8796073794364929,0.0014583464454131616
72,0.8757211565971375,0.001528755853744625
73,0.8765825271606446,0.0019270505935608257
74,0.8746394276618957,0.0022185942827461767
75,0.8768629789352417,0.0016392233125388726
76,0.875620985031128,0.0011566574212272644
77,0.8750801324844361,0.0013399141287665415
78,0.876722764968872,0.0028537110259877793
79,0.8774639248847962,0.0025845240860051465
80,0.875861394405365,0.0018057783622008358
81,0.8768229126930237,0.0015508975126092362
82,0.8758613705635071,0.0016945725352296708
83,0.8762620329856873,0.0013266683425515447
84,0.877463948726654,0.0014931602880261959
85,0.8762820601463318,0.0035015448148196637
86,0.8754206895828247,0.0026373940522400985
87,0.8769230842590332,0.0032278403836090395
88,0.8754206776618958,0.002086994755292049
89,0.8766225934028625,0.0010997676680711364
90,0.8733773946762085,0.002787555469354772
91,0.8756410121917725,0.0029308524648744795
92,0.876722764968872,0.003364190822474407
93,0.8752403736114502,0.002363943097520295
94,0.8771434307098389,0.0032005021252717266
95,0.8759415030479432,0.0031114906803014573
96,0.8752604246139526,0.0031371653959624732
97,0.8739382982254028,0.004339426825654788
98,0.8749399065971375,0.0033892680631727352
99,0.8761618614196778,0.004032651976148572


==> results_noise_vgg7_pred_code_standalone_results_accuracy_mean_std.csv <==
epoch,mean_accuracy,std_accuracy
0,0.4333934187889099,0.0
1,0.491406238079071,4.006624221803978e-05
2,0.5253405570983887,0.0
3,0.5480769515037537,0.0002003192901611328
4,0.5669070482254028,0.0
5,0.5856570482254029,0.00016024112701416016
6,0.5973958253860474,0.00012018680572509765
7,0.6052083492279052,8.013248443603516e-05
8,0.6191305994987488,0.00012018680572509765
9,0.636057710647583,0.00012021064758300781
10,0.6406049728393555,4.00543212890625e-05
11,0.6256410002708435,8.013248443603516e-05
12,0.646875011920929,0.00012018680572509765
13,0.6627403974533081,4.007816314697266e-05
14,0.6720953464508057,0.00016024112701416016
15,0.6759415030479431,0.00032050609588623046
16,0.6800080060958862,0.0003605842590332031
17,0.6872596144676208,0.0005208253860473633
18,0.6989583253860474,0.00012018680572509765
19,0.7043269038200378,0.0002003192901611328
20,0.7086938977241516,0.0002804279327392578
21,0.7141626834869385,0.00016026496887207032
22,0.7203725934028625,0.00024039745330810546
23,0.7238782286643982,0.0002403736114501953
24,0.7187299847602844,0.00016024112701416016
25,0.7275641202926636,0.0002003192901611328
26,0.7355168461799622,8.0108642578125e-05
27,0.7413461446762085,0.00028045177459716796
28,0.7416466236114502,0.0007211685180664064
29,0.7384214997291565,0.0004807710647583008
30,0.7433293461799622,8.0108642578125e-05
31,0.7538261175155639,0.00016026496887207032
32,0.74707533121109,0.00016024112701416016
33,0.7507411956787109,8.013248443603516e-05
34,0.7568309426307678,0.0006410121917724609
35,0.753866183757782,8.013248443603516e-05
36,0.7535656929016114,0.00012021064758300781
37,0.7649839758872986,0.00028045177459716796
38,0.7573918104171753,0.0009615421295166016
39,0.7631209850311279,0.0002003192901611328
40,0.7656850814819336,8.0108642578125e-05
41,0.7660056114196777,0.0006410360336303712
42,0.7609775424003601,0.0007211685180664064
43,0.7648637890815735,0.0004807710647583008
44,0.7608773946762085,0.00028045177459716796
45,0.7653044939041138,4.007816314697266e-05
46,0.768008804321289,0.0012419700622558595
47,0.7645432710647583,0.00024039745330810546
48,0.7639222621917725,0.0004006385803222656
49,0.7671674609184265,0.0009214639663696288
50,0.7712740540504456,0.0006810903549194336
51,0.7685296535491943,0.0
52,0.767808485031128,0.001362180709838867
53,0.768589723110199,8.013248443603516e-05
54,0.7675480842590332,4.00543212890625e-05
55,0.7670072317123413,0.0004407167434692383
56,0.771053671836853,0.0004407167434692383
57,0.7743790149688721,0.0009214878082275391
58,0.7649839639663696,0.0005208492279052734
59,0.7674679636955262,0.0004807472229003906
60,0.7673878073692322,0.0005208253860473633
61,0.7723157048225403,0.00024039745330810546
62,0.7706530332565308,0.000360560417175293
63,0.7697716116905212,0.0007211446762084962
64,0.7687299609184265,0.001201915740966797
65,0.7688501834869385,0.002243590354919434
66,0.7622395753860474,0.0014423131942749023
67,0.7644030332565308,0.0003605842590332031
68,0.7666265845298768,0.0008013010025024414
69,0.7711938977241516,0.0002804279327392578
70,0.7732972741127014,0.00028045177459716796
71,0.775120210647583,0.00016024112701416016
72,0.768008804321289,0.0002403736114501953
73,0.7626602649688721,0.0009214878082275391
74,0.7682291626930237,0.0002003192901611328
75,0.7706129789352417,0.00024039745330810546
76,0.7746193885803223,0.0010416746139526366
77,0.7765224575996399,0.0024439096450805664
78,0.7739984154701233,0.0010817527770996095
79,0.7754206538200379,0.0003605842590332031
80,0.7734375,0.001001596450805664
81,0.770472776889801,8.013248443603516e-05
82,0.7766626477241516,0.0005608797073364258
83,0.77832533121109,0.0008413553237915039
84,0.7773837924003602,0.00012018680572509765
85,0.7764623403549195,0.0006410360336303712
86,0.7782251596450805,0.0007612228393554688
87,0.7757411956787109,0.0002003192901611328
88,0.7760216355323791,0.0007612228393554688
89,0.7751803040504456,0.00032050609588623046
90,0.7744591355323791,0.001362180709838867
91,0.7744791626930236,0.0010817289352416993
92,0.771013617515564,4.00543212890625e-05
93,0.7787459850311279,0.0008012771606445312
94,0.7745793223381042,0.0007211446762084962
95,0.7743189215660096,0.0003605842590332031
96,0.776322090625763,0.0011618614196777343
97,0.7731970906257629,0.0006810903549194336
98,0.7778045058250427,0.0012820720672607423
99,0.7787259578704834,0.0002403736114501953


==> results_noise_vgg9_backprop_acc_results_accuracy_mean_std.csv <==
epoch,mean_accuracy,std_accuracy
0,0.47001202702522277,0.0036918809538883024
1,0.6231370210647583,0.0019010432782580362
2,0.6770833492279053,0.002882107199341482
3,0.7226562619209289,0.00231281663037583
4,0.7507411956787109,0.0021318853679281585
5,0.7714342951774598,0.004483333744912797
6,0.7929687619209289,0.002763408743664804
7,0.8042267799377442,0.002489619190126649
8,0.80761216878891,0.0040385325805351565
9,0.8127203702926635,0.002361243221589426
10,0.8225360631942749,0.0022301371449293074
11,0.8274839878082275,0.001766451628327641
12,0.8321314215660095,0.0020032197237347302
13,0.8381009697914124,0.0016489545796357814
14,0.8370593070983887,0.0029883387542158843
15,0.8427283763885498,0.0020927573560849963
16,0.843709933757782,0.0019376328413280178
17,0.8402644276618958,0.005909426382184746
18,0.8471153974533081,0.0011200054090159618
19,0.8476963400840759,0.00451615679153249
20,0.8448918342590332,0.004989791151373232
21,0.8451121926307679,0.00525954243019634
22,0.8498197197914124,0.0013771243706897835
23,0.8541065812110901,0.002402658156318861
24,0.851682698726654,0.0038010266592045767
25,0.8526242136955261,0.0030351007815493697
26,0.8496194005012512,0.0033367537824422686
27,0.8544871926307678,0.0026067704266503696
28,0.855508828163147,0.0031011464153881244
29,0.8559495329856872,0.002929345097776044
30,0.8570312619209289,0.002906083844676062
31,0.8537660241127014,0.0034563244843333896
32,0.858593761920929,0.003172667294042433
33,0.8553084969520569,0.0031753184376123057
34,0.8590344786643982,0.0030829796652782327
35,0.8574319124221802,0.0022704433312656456
36,0.856169867515564,0.001657950815272557
37,0.8564703702926636,0.002076955181129869
38,0.857932710647583,0.0018035619535765061
39,0.855548894405365,0.003924129685325872
40,0.8556490421295166,0.003594853794348911
41,0.8568910241127015,0.001568905791633544
42,0.8558493852615356,0.0035453816489412035
43,0.8589944005012512,0.0017479653543984073
44,0.857191514968872,0.004793224319640298
45,0.8584535479545593,0.0020715539851163087
46,0.8586138010025024,0.0030588094167076463
47,0.8552884697914124,0.0032997490723377667
48,0.8589343070983887,0.002160857181060606
49,0.8586338281631469,0.001626930925367373
50,0.8590545058250427,0.0026502755631366555
51,0.8593149065971375,0.0025104801783301495
52,0.8581530451774597,0.0023252692992154246
53,0.8588541626930237,0.0041536347104650225
54,0.8574519515037536,0.0043296132898632544
55,0.8583333373069764,0.0027703653424690903
56,0.8574920058250427,0.002588255975067976
57,0.8588742136955261,0.0031679863179279034
58,0.8590144395828248,0.0038232495028831465
59,0.8606169939041137,0.0017607757908406137
60,0.8588141083717347,0.003059469968066625
61,0.8581129908561707,0.0022500161358957934
62,0.8592548131942749,0.00188066426292775
63,0.8584735751152038,0.00326467337134163
64,0.8607772469520569,0.0017748428510742595
65,0.8591746807098388,0.002632524448891214
66,0.8606570720672607,0.0017685077435436946
67,0.860156261920929,0.0028374865029946695
68,0.8598557829856872,0.0025357710390802868
69,0.8598557710647583,0.002467601060957599
70,0.8606971263885498,0.0025812500362385428
71,0.8607772469520569,0.001091701185544983
72,0.8618389368057251,0.0032576501818302695
73,0.8608373403549194,0.0014769485873831066
74,0.8623798251152038,0.003294660785620092
75,0.859294879436493,0.0032321969283485297
76,0.8623998522758484,0.0026274788154346225
77,0.8624799728393555,0.004195740067339508
78,0.8636819005012513,0.002257509667712583
79,0.863321316242218,0.002702174296856179
80,0.8619190931320191,0.0014342063796676592
81,0.8615585088729858,0.002022555141498275
82,0.8639423251152039,0.0023959909963893224
83,0.8624799728393555,0.0008936270861310559
84,0.8646234035491943,0.0019073595011669694
85,0.864062511920929,0.0015089238390996107
86,0.8630208373069763,0.001792381645697618
87,0.8620392680168152,0.0021186671624646887
88,0.860156261920929,0.0013636570428778795
89,0.8634615540504456,0.004229265988677205
90,0.8631009578704834,0.0006950948073704343
91,0.8633413553237915,0.003909380067552215
92,0.8651642799377441,0.001365125656846131
93,0.8671474456787109,0.0038452205477269665
94,0.866486394405365,0.0020359905622371853
95,0.86816908121109,0.0024381672066322675
96,0.8660256624221802,0.001604563347905377
97,0.8689302921295166,0.002112035178337359
98,0.8679887890815735,0.002973263101170032
99,0.8698517680168152,0.001734365185966971


==> results_noise_vgg9_backprop_fine_tune_results_accuracy_mean_std.csv <==
epoch,mean_accuracy,std_accuracy
0,0.14559295177459713,0.010412354704709335
1,0.14695512652397152,0.010822017644277367
2,0.1553485602140426,0.010767301275994979
3,0.16296073794364924,0.013765094029892972
4,0.17163461744785305,0.01546827176601709
5,0.1862580150365829,0.01814593941271814
6,0.1980969578027725,0.02082970979851837
7,0.211037665605545,0.025757200722155368
8,0.22467949092388148,0.029803857252388505
9,0.24362981021404262,0.03411015340650755
10,0.25811298489570617,0.042960468111004145
11,0.2779246807098389,0.0472724748063671
12,0.30108173489570617,0.056913524252966904
13,0.3293069005012512,0.05691490993338418
14,0.3539062559604645,0.05946343606396976
15,0.3840745151042938,0.06756179897721082
16,0.415645045042038,0.07554929820631205
17,0.439883816242218,0.08130222170690099
18,0.47109376192092894,0.08676260537463718
19,0.5075721204280853,0.08712926539991636
20,0.5510216355323792,0.08167410989296903
21,0.5918669939041138,0.07161180517931133
22,0.6311698794364929,0.06357304103056505
23,0.6731169939041137,0.055331691562837564
24,0.7042668342590332,0.04960251957555879
25,0.7313902378082275,0.0464067178383562
26,0.7551883101463318,0.038739849005641876
27,0.77578125,0.03369255012689292
28,0.7885817289352417,0.03166430126599976
29,0.8016626715660096,0.03518213488792383
30,0.8129206895828247,0.03283053570169375
31,0.8335737228393555,0.013348100746797393
32,0.8384214997291565,0.011889405745292512
33,0.8479166746139526,0.009804799666838188
34,0.8527844667434692,0.00955412516426645
35,0.8534054517745971,0.006591296764435627
36,0.8591346263885498,0.00550265126416765
37,0.8584735751152038,0.005441559039858312
38,0.8614783883094788,0.004028891294831841
39,0.8628806233406067,0.0041717619791081855
40,0.8652043342590332,0.001506261490666278
41,0.864302909374237,0.003281461361159319
42,0.8665064096450805,0.0028705294761342654
43,0.8666666746139526,0.0027425661710346653
44,0.8670873522758484,0.002700973500644374
45,0.8698718070983886,0.0031389562335006533
46,0.8705528855323792,0.002590727856500986
47,0.8717147588729859,0.002770940342301802
48,0.8708333492279052,0.0019073787818701463
49,0.8707932829856873,0.0031278167292769685
50,0.871955132484436,0.0020765747839105774
51,0.8738581895828247,0.0019500282638167013
52,0.8714543461799622,0.001962327014990398
53,0.87207533121109,0.003280234774585371
54,0.8741386294364929,0.0026557234443827745
55,0.8738581895828247,0.001374217649186521
56,0.8741987347602844,0.0009955608189791628
57,0.8752604246139526,0.0017923839106239025
58,0.8750400900840759,0.0025845163247232563
59,0.878084945678711,0.0012723120143408031
60,0.8775440812110901,0.002231216510978492
61,0.876602578163147,0.0016783906791710134
62,0.8772836446762085,0.0017037786913711632
63,0.8781450510025024,0.00111462571604987
64,0.875861382484436,0.0014891109999127861
65,0.8757411956787109,0.0018594095869416604
66,0.8786859035491943,0.0013488509195632762
67,0.8775240540504455,0.002240013696221785
68,0.8766226172447205,0.0010905896805485566
69,0.8758012890815735,0.0009092017690246404
70,0.8780448794364929,0.003063389983837211
71,0.8786859035491943,0.002083142369354927
72,0.878205144405365,0.0022698992045735293
73,0.8776642799377441,0.0029109322311288203
74,0.8776642680168152,0.0028418779231654356
75,0.8785456776618957,0.0024839739646088867
76,0.8795272588729859,0.0015968003689304908
77,0.8785456895828248,0.0018712650715899486
78,0.8788061022758484,0.002178802335151779
79,0.8777644276618958,0.0030423680159003645
80,0.8791065812110901,0.0013059283983746799
81,0.8785056114196778,0.0020885269739600323
82,0.8794671535491944,0.0019345187058577415
83,0.8795072317123414,0.0022787175123279357
84,0.8789863824844361,0.0021653154052650603
85,0.8785056114196778,0.001961713981709334
86,0.8774839758872985,0.0026381517029304075
87,0.8784655570983887,0.0027826451800974815
88,0.878125,0.001703775187403051
89,0.8793669939041138,0.001006812532876681
90,0.8786458373069763,0.0022464640585671608
91,0.877383828163147,0.0023688859001267607
92,0.8804887771606446,0.0028816948132432555
93,0.8797876715660096,0.0018549026665212695
94,0.8803285479545593,0.0025476112628681877
95,0.8802684426307679,0.0015755601334078912
96,0.8783253312110901,0.0011773013325869042
97,0.8794471263885498,0.0007748004822319978
98,0.879807710647583,0.0014389689737240527
99,0.8806490421295166,0.002168276111209512


==> results_noise_vgg9_pred_code_after_backprop_results_accuracy_mean_std.csv <==
epoch,mean_accuracy,std_accuracy
0,0.7475761294364929,0.0046728452805413255
1,0.760236382484436,0.0038178800276786663
2,0.7665865421295166,0.004003197044783101
3,0.7706730842590332,0.0042445145665057655
4,0.7777443885803222,0.004722227798850978
5,0.7781851053237915,0.0035245080166919785
6,0.7831129789352417,0.0033071790433621103
7,0.7830929398536682,0.0034304565662069773
8,0.785897433757782,0.0026738055023299563
9,0.7859575271606445,0.0025925865534317384
10,0.7886217832565308,0.004398218417066092
11,0.7868990421295166,0.0035703159895875605
12,0.7854567289352417,0.0037690090294426647
13,0.7897435903549195,0.0020383518850790334
14,0.7885216355323792,0.0038242782013273805
15,0.7886618494987487,0.0034359469696089843
16,0.7871194005012512,0.003638782945219464
17,0.7869991898536682,0.0048515573454078675
18,0.7884214758872986,0.004214648614860307
19,0.78671875,0.00466733324567316
20,0.7883413434028625,0.004934299110367193
21,0.78515625,0.0026325185526087807
22,0.7846955060958862,0.0053824815566168634
23,0.7863982439041137,0.0010245797126429365
24,0.782932698726654,0.0015326893443807742
25,0.784294867515564,0.002512885395468057
26,0.7833934307098389,0.005118405549418032
27,0.7815104246139526,0.004297134519452548
28,0.7832131385803223,0.002947906570827142
29,0.7829527258872986,0.002748104400655443
30,0.7812700271606445,0.004501382018094759
31,0.7832131266593934,0.002730968950189142
32,0.7804487228393555,0.003711604815685819
33,0.7811498403549194,0.0051847787292836015
34,0.7798677921295166,0.004377536969736869
35,0.7794671535491944,0.006315776534410621
36,0.7795472741127014,0.0060525211061300994
37,0.777303683757782,0.0035551050608436385
38,0.7780048012733459,0.004996218684062585
39,0.7748397469520569,0.002580166092819559
40,0.7764823794364929,0.0023193976155393534
41,0.7731971025466919,0.006523990878225488
42,0.7751402258872986,0.0024721489947091045
43,0.7740584969520569,0.00709779932802598
44,0.7744791746139527,0.004594546395695649
45,0.7715144276618957,0.0035482219496126037
46,0.773357379436493,0.0034478342472092226
47,0.7729166626930237,0.0036895878636272568
48,0.7727764487266541,0.0031531140443812242
49,0.7731570363044739,0.0019270505935608257
50,0.7726762771606446,0.0075538565269511505
51,0.7715945482254029,0.0024604246784050276
52,0.7722355723381042,0.0033699225310781177
53,0.7697916746139526,0.0018915259893966451
54,0.7713541746139526,0.007420633912654757
55,0.7713140964508056,0.0024100205301212274
56,0.7670873403549194,0.0037340356927171507
57,0.7688902139663696,0.005988076836737604
58,0.7737780451774597,0.006391647561917236
59,0.7709134817123413,0.0036187720296183136
60,0.7699719548225403,0.004578806663896358
61,0.770973551273346,0.004267635320001133
62,0.7707532048225403,0.0024116910360324124
63,0.7679487109184265,0.004269406984688109
64,0.7688301205635071,0.0036168794184812804
65,0.7676882982254029,0.0055937757369410425
66,0.7674278736114502,0.007099946769685517
67,0.7668068885803223,0.00331191436585112
68,0.771915054321289,0.007051576801578884
69,0.7686097741127014,0.00553601193569178
70,0.7688902378082275,0.006326329874381958
71,0.7690304517745972,0.006913239874550092
72,0.7679487228393554,0.004004608248839809
73,0.7672676205635071,0.007327906163365663
74,0.7667067408561706,0.007624123008536515
75,0.7700320482254028,0.0063372184126576385
76,0.7669471144676209,0.0063796300170809945
77,0.7675680994987488,0.008814916102189723
78,0.7640424847602845,0.006976625163915846
79,0.765544855594635,0.007768562078141117
80,0.7660056114196777,0.00874564935853243
81,0.7686298251152038,0.006021954628134495
82,0.7613381385803223,0.01052385225678572
83,0.7613381385803223,0.009459364323363166
84,0.7639022469520569,0.006522999528576615
85,0.7644030451774597,0.010225647842447848
86,0.7641626596450806,0.007935473901941225
87,0.7634214758872986,0.0067793044847224435
88,0.7643429398536682,0.009723996834195343
89,0.7627403855323791,0.004741053599873255
90,0.7566907167434692,0.010499244295496637
91,0.7651642560958862,0.008236713479390525
92,0.7651642560958862,0.00979885884236638
93,0.7595152139663697,0.01524083309018272
94,0.7588742136955261,0.01626074689143582
95,0.7595352530479431,0.012059635313152977
96,0.7630609035491943,0.01180031419502201
97,0.7597155451774598,0.015263447817674275
98,0.7597155451774598,0.012976693874882254
99,0.7610376596450805,0.013054450562609062


==> results_noise_vgg9_pred_code_standalone_results_accuracy_mean_std.csv <==
epoch,mean_accuracy,std_accuracy
0,0.13764022588729855,4.0060281753528934e-05
1,0.19108573198318476,0.0004407048225402832
2,0.2626402258872985,0.0005609035491943137
3,0.30240383744239807,0.0002403855323791282
4,0.34887819290161126,0.000360572338104248
5,0.3811899006366729,0.00036058425903322537
6,0.41784855127334597,4.0066242217995375e-05
7,0.4343149125576019,0.0010416626930236815
8,0.4666666626930236,0.0016426324844360351
9,0.4785857379436493,0.000360572338104248
10,0.48972356915473936,0.0009214758872985617
11,0.4993990480899811,0.0004006385803222878
12,0.5026442348957062,0.0015224337577819825
13,0.512500011920929,0.002243590354919434
14,0.5096554636955262,0.0015224456787109376
15,0.5061899065971375,0.0012419939041137696
16,0.5054687619209289,0.0016826868057250976
17,0.5117988824844361,0.0032451868057250975
18,0.5173877954483033,0.002083325386047363
19,0.5271634817123413,0.0021634578704833986
20,0.5247596263885498,0.00016026496887207032
21,0.540785276889801,0.0007612228393554688
22,0.5267828702926636,0.0004807710647583008
23,0.5310897469520569,0.0027243614196777346
24,0.533713960647583,0.000721144676208496
25,0.536057710647583,0.003405451774597168
26,0.5388020873069763,0.0005208253860473633
27,0.5424479246139526,0.0024439096450805664
28,0.5559895873069763,0.002203536033630371
29,0.5541265964508056,0.0017227411270141601
30,0.553245210647583,0.0016827106475830079
31,0.5576722621917725,0.0024439096450805664
32,0.5562099337577819,0.00036058425903320315
33,0.563942301273346,0.002524042129516601
34,0.5622796654701233,0.0032451868057250975
35,0.558633816242218,0.004326915740966797
36,0.557932686805725,0.005729174613952637
37,0.5566506505012512,0.0008814096450805664
38,0.5472556352615356,0.0019631385803222656
39,0.5474559187889099,0.0005609035491943359
40,0.543790066242218,0.0006410360336303712
41,0.5575521111488342,0.004286861419677734
42,0.5514623284339905,0.0016426324844360351
43,0.5584935903549194,0.002203512191772461
44,0.553125011920929,0.0018830060958862306
45,0.5611979246139527,0.003004813194274902
46,0.5497195482254028,0.001282048225402832
47,0.5515424489974976,0.00032052993774414065
48,0.5562299966812134,0.0008814096450805664
49,0.5653244972229003,0.0010416746139526368
50,0.5619190812110901,0.00044069290161132815
51,0.5687299489974975,0.0009615182876586914
52,0.5615785121917725,0.0009615421295166016
53,0.5661257982254029,0.0005609035491943359
54,0.5710736989974976,0.0010817289352416993
55,0.5747996687889099,0.002844548225402832
56,0.5771634459495545,0.002524042129516601
57,0.5757411837577819,0.0047676324844360355
58,0.576442289352417,0.002564096450805664
59,0.5744391202926635,0.0013621807098388673
60,0.577263605594635,0.0033253192901611327
61,0.5688100934028626,0.0020032167434692384
62,0.5770032167434692,0.0036458253860473635
63,0.5822716355323792,0.004927873611450195
64,0.5745592832565307,0.004326915740966797
65,0.5750200152397156,0.0004006624221801758
66,0.5794471263885498,0.0012419939041137696
67,0.572936725616455,0.0013621807098388673
68,0.5803285241127014,0.001001596450805664
69,0.577223539352417,0.0
70,0.5782652378082276,0.0008814096450805664
71,0.5774439334869385,0.0032451868057250975
72,0.5691305875778199,0.00625
73,0.5587740302085876,0.011979174613952636
74,0.5496394038200378,0.007732391357421875
75,0.5574319124221802,0.0011218070983886718
76,0.5541666626930237,0.003044867515563965
77,0.5466947197914124,0.0051682710647583015
78,0.520973551273346,0.0008814096450805664
79,0.5244992136955261,0.004727554321289062
80,0.5253605604171753,0.0066506385803222655
81,0.5174679279327392,0.005328512191772461
82,0.5250600814819336,0.02279646396636965
83,0.5302283823490143,0.030689108371734643
84,0.5391626715660095,0.013822126388549806
85,0.5405648946762085,0.003405451774597168
86,0.5322716116905213,0.002844548225402832
87,0.5377203583717346,0.007131409645080566
88,0.5376201868057251,0.008333325386047363
89,0.5368389248847961,0.00997598171234131
90,0.5299879789352417,0.008693909645080567
91,0.5134214937686921,0.046674692630767844
92,0.5255007982254029,0.006530451774597168
93,0.5139222621917725,0.018429493904113768
94,0.5379206776618958,0.006530451774597168
95,0.532111394405365,0.010136222839355469
96,0.5370793104171753,0.011057686805725098
97,0.5430288195610047,0.0067307710647583
98,0.517347776889801,0.006169867515563965
99,0.5475961446762085,0.0049679517745971685


==> results_original_mlp_backprop_acc_results_accuracy_mean_std.csv <==
epoch,mean_accuracy,std_accuracy
0,0.9629407048225402,0.00024534002326565105
1,0.9598357439041137,0.0007360200697968986
2,0.9635416984558105,0.003189449502646663
3,0.9710136413574219,0.004121724070940272
4,0.9753004908561707,0.0006869345450279573
5,0.9753605842590332,0.002698769456115361
6,0.978745985031128,0.00039253819718640165
7,0.9772435784339905,0.0030913076533018173
8,0.9785256743431091,0.0012757856410973052
9,0.9784655570983887,0.001226700116328255


==> results_original_vgg5_backprop_acc_results_accuracy_mean_std.csv <==
epoch,mean_accuracy,std_accuracy
0,0.6602163553237915,0.0009105147917883086
1,0.7314703583717346,0.0009772693802236644
2,0.7715745210647583,0.0007952495599347373
3,0.7942908644676209,0.0008389475815632027
4,0.8068710088729858,0.0011462141696328076
5,0.8210336565971375,0.0011374269857449026
6,0.8311898946762085,0.0013916216485933975
7,0.8375601053237915,0.001272307697392913
8,0.8494791746139526,0.0005537049201285004
9,0.8512620329856873,0.0005107300121450334
10,0.8541466474533081,0.0013126658227702202
11,0.8590545058250427,0.000822044950185799
12,0.8575721383094788,0.0013762460061365154
13,0.8635416626930237,0.0007511361574962547
14,0.8652644395828247,0.000996379905511112
15,0.8671274185180664,0.0018518531020094778
16,0.8665665268898011,0.0010645286442352302
17,0.8711939215660095,0.0022062651821201174
18,0.8663862228393555,0.002292784068303509
19,0.8711538672447204,0.0011552794543845557
20,0.8691706895828247,0.000753271244407865
21,0.8698918342590332,0.0018887696788861081
22,0.8722355961799622,0.0012647322439247222
23,0.8706930994987487,0.0023929674300568987
24,0.8732572078704834,0.0012551552099722282
25,0.8758814215660096,0.0026396872495990376
26,0.8746394276618957,0.002511289527072864
27,0.8749599456787109,0.0012045863998416063
28,0.8764222860336304,0.0012660001367024879
29,0.8753205180168152,0.0015274290980642966
30,0.8764423131942749,0.00115005460128735
31,0.8766226053237915,0.0019661930560029243
32,0.881209933757782,0.001168062366728303
33,0.8786057829856873,0.0015189962263326914
34,0.8769631624221802,0.0022660215770083396
35,0.8783253312110901,0.0022011545096228915
36,0.8804887771606446,0.0015599249600052258
37,0.8808894276618957,0.0019965866591738447
38,0.8799078702926636,0.0016723978733227342
39,0.8806891083717346,0.002768060352784808
40,0.8827724456787109,0.0015920116121384417
41,0.8809895992279053,0.0026555962424938376
42,0.8801482558250427,0.0020833297418114513
43,0.8791266202926635,0.002054037260014407
44,0.8791666865348816,0.00232630493660025
45,0.8798277258872986,0.0006347457053542583
46,0.8812700510025024,0.0025383051340878717
47,0.8808694005012512,0.0015118583484123624
48,0.881330132484436,0.0023493020072498892
49,0.8834535360336304,0.0010761370572163421
50,0.8811097979545593,0.0025027909263975546
51,0.883673894405365,0.0024880092621160804
52,0.8831129908561707,0.002749585664795518
53,0.8824719667434693,0.0030072008470107955
54,0.8822516083717347,0.001990736354956603
55,0.8810497045516967,0.001579360428748107
56,0.882972776889801,0.0012342060913783832
57,0.8833734035491944,0.0012374513894339407
58,0.883593761920929,0.0012042567582830287
59,0.8840945720672607,0.0028607276899749842
60,0.8832732558250427,0.002186705565219629
61,0.8841346144676209,0.0018721121586337324
62,0.8842548251152038,0.0017028398748468849
63,0.8853765964508057,0.0014116576568923569
64,0.8852564334869385,0.00119957672458086
65,0.8848357558250427,0.0021809989716079325
66,0.8849559545516967,0.0015588955299558592
67,0.8855368733406067,0.0015036198391344022
68,0.8862379908561706,0.002096595378114281
69,0.8834335088729859,0.0016130467787137744
70,0.8846153974533081,0.0017325161956596683
71,0.8856971263885498,0.0011975667075406731
72,0.8858373522758484,0.0015816525291546916
73,0.8867388010025025,0.001368045412463593
74,0.8872796535491944,0.0017867911185822688
75,0.8872596383094787,0.001532940729134709
76,0.8852163553237915,0.0022557185260474
77,0.8853565931320191,0.001726240671998203
78,0.8871794939041138,0.0017979785640366722
79,0.887580144405365,0.0018013259816163597
80,0.8873998403549195,0.0023629270894079744
81,0.888281273841858,0.0012341998998499774
82,0.8884214758872986,0.0006733820523576016
83,0.8878605961799622,0.0025064907758949296
84,0.8882612228393555,0.0009619606576795366
85,0.8891226172447204,0.0021313261473719586
86,0.8882612347602844,0.0015537306180642455
87,0.8888221263885498,0.001516353452501017
88,0.8888822317123413,0.0017262372136240941
89,0.8880809426307679,0.0020600856067129747
90,0.8888421654701233,0.0010924324523346755
91,0.889062511920929,0.0014877846834378543
92,0.8896835088729859,0.0017721268050547277
93,0.8881209969520569,0.0010273109669703393
94,0.8882412075996399,0.0016883972158969294
95,0.8895833611488342,0.001707548934358962
96,0.887740409374237,0.00161925129144331
97,0.8887620329856872,0.0008027771382312371
98,0.8903645992279052,0.0014257979887784622
99,0.8913661956787109,0.001411646492179171


==> results_original_vgg7_backprop_acc_results_accuracy_mean_std.csv <==
epoch,mean_accuracy,std_accuracy
0,0.5911458253860473,0.0008685645695682693
1,0.6760817408561707,0.0008403911225075358
2,0.7322916746139526,0.0005044045303561166
3,0.7691706657409668,0.0006661929139392516
4,0.8028245329856872,0.001274214248740798
5,0.8240584969520569,0.0009366033900149319
6,0.84082533121109,0.000612205003925078
7,0.8467347860336304,0.0007585787357585255
8,0.8573117136955262,0.0007239278281466689
9,0.8589743614196778,0.0012052561119137275
10,0.8607772588729858,0.001183425617094327
11,0.8640424728393554,0.0013205994692789896
12,0.8695513010025024,0.0015704364957673535
13,0.8710536956787109,0.0017653198956716018
14,0.872696328163147,0.0020595086295432325
15,0.873437511920929,0.00173089586384167
16,0.8744591355323792,0.0017721300390729437
17,0.8750601053237915,0.0016293668063410884
18,0.8791666865348816,0.001153541846279892
19,0.8758814215660096,0.0009698424279629624
20,0.8801081895828247,0.0015295380528456864
21,0.8811298251152039,0.002361229973055605
22,0.8830929517745971,0.0018265426424112368
23,0.8808894395828247,0.0016776788788171889
24,0.8830528855323792,0.0008512945854336915
25,0.8881210207939148,0.0017383003817489403
26,0.8826522707939148,0.0014425799970148984
27,0.8851362347602845,0.0015062679907537518
28,0.8877403855323791,0.001507595311779055
29,0.8838942527770997,0.0012848607788071855
30,0.8839944005012512,0.0011514415169784607
31,0.8852163553237915,0.0006238878217169263
32,0.8877203702926636,0.00149503590552383
33,0.8846554636955262,0.0018013357916951019
34,0.8874399185180664,0.0014156196962346777
35,0.8865585088729858,0.002161792236129118
36,0.8885416746139526,0.0010942769217371102
37,0.8865785479545594,0.003695149712578431
38,0.8865785360336303,0.001510529556334654
39,0.8866987347602844,0.0017120017141209903
40,0.888401448726654,0.0008508401454152772
41,0.8888221263885498,0.0017782267033135345
42,0.8850561022758484,0.002603071135714483
43,0.8901041865348815,0.0008269157590493827
44,0.8872997045516968,0.0020850660734032344
45,0.8872195720672608,0.003190081955337879
46,0.8893029093742371,0.0018710377009689499
47,0.8885817408561707,0.0011164341621585966
48,0.890004014968872,0.0027636889031832663
49,0.8911258220672608,0.0021565761739085463
50,0.8911658763885498,0.004019717316101554
51,0.8901442527770996,0.0018667515950740142
52,0.8888822317123413,0.0033517561411280654
53,0.8881410360336304,0.0025428834042868953
54,0.88770033121109,0.0016093008072173582
55,0.8880408644676209,0.002737444373769039
56,0.8895032048225403,0.0018667501878822427
57,0.8854567408561707,0.0009430047967823645
58,0.8887219667434693,0.0015308322502275698
59,0.8891826868057251,0.0015780874169532355
60,0.8898237347602844,0.001387852753283252
61,0.8902043342590332,0.001232257988226359
62,0.8881811022758483,0.0017297479089608565
63,0.8889022707939148,0.001516894497550746
64,0.8898237228393555,0.001722045440010852
65,0.8874399185180664,0.0020927538187103544
66,0.8907652258872986,0.0031524778112256187
67,0.8881210207939148,0.0023523720543385104
68,0.8886218070983887,0.0028779196923686273
69,0.8891226172447204,0.0017220738677501321
70,0.8887219667434693,0.0023946494333156785
71,0.8901642680168151,0.0018904637025663827
72,0.890745210647583,0.0015547854314472383
73,0.8885617136955262,0.0019220414020630087
74,0.8870993733406067,0.002953900731786889
75,0.8903645873069763,0.0013610052281231313
76,0.8881210207939148,0.0016772025161600433
77,0.8877003192901611,0.000700845052552654
78,0.8868589997291565,0.0009061058772621188
79,0.889062511920929,0.0016767187548533881
80,0.8881610751152038,0.0019592507892673017
81,0.890665078163147,0.0013476636338029307
82,0.8891626715660095,0.0017251015240803786
83,0.8895432710647583,0.0018613709751700172
84,0.889062511920929,0.0018475094351793895
85,0.8890424847602845,0.002034410559528228
86,0.8874599456787109,0.0018124453189427884
87,0.8883213400840759,0.002348963071777537
88,0.8892628312110901,0.0015025271993499383
89,0.8904647588729858,0.0021655058129848703
90,0.890825343132019,0.002771380927619333
91,0.8884815812110901,0.00300051240122748
92,0.889963936805725,0.0013654164616674997
93,0.8919270873069763,0.0014896654661604373
94,0.8902043342590332,0.0024951070733186184
95,0.8908453702926635,0.00198649987520813
96,0.8918269395828247,0.001089875801673767
97,0.8903245329856873,0.0011867908670224047
98,0.892227578163147,0.0015216336256163475
99,0.8926282048225402,0.0006521890621244146


==> results_original_vgg9_backprop_acc_results_accuracy_mean_std.csv <==
epoch,mean_accuracy,std_accuracy
0,0.5354967951774597,0.010206251239384252
1,0.6686298370361328,0.007209754436027004
2,0.7304887771606445,0.0018955402175929491
3,0.7549879908561706,0.003835703579486303
4,0.7788461804389953,0.007618769149964982
5,0.8131209969520569,0.003992572886383499
6,0.8153245210647583,0.003440278081470263
7,0.8263421535491944,0.005346497498005407
8,0.8353365421295166,0.004307128321656162
9,0.8382211565971375,0.0018923682975727422
10,0.8374799728393555,0.0034734587287038217
11,0.8395833373069763,0.006622587072240386
12,0.8494391083717346,0.0022489507832106374
13,0.8499599456787109,0.0028357895915924226
14,0.8473357558250427,0.005821510633065489
15,0.8460136294364929,0.009451784142913141
16,0.8519230842590332,0.008410747106800379
17,0.8515625,0.004204332443280524
18,0.8557892680168152,0.0027607926130067055
19,0.8571113824844361,0.004340817874368314
20,0.8542468070983886,0.0055418101200233084
21,0.8600961446762085,0.0033252021189909046
22,0.8563902258872986,0.004086435798860711
23,0.854647445678711,0.0050773969361694446
24,0.8587740421295166,0.004007917290395023
25,0.8589343070983887,0.00254384875419748
26,0.8636017799377441,0.0033635859958270615
27,0.8650841474533081,0.0050748805243666616
28,0.8659054636955261,0.003960775461379472
29,0.8613982558250427,0.0032661522181386847
30,0.8673678040504456,0.0036121148074058133
31,0.8622395992279053,0.0018080089600962838
32,0.8667868733406067,0.0021397749995424
33,0.8628806114196778,0.005243648928745239
34,0.8650240540504456,0.004004202474367975
35,0.8652444005012512,0.0018190607985749316
36,0.8669871807098388,0.005335067658406397
37,0.8665064096450805,0.0037569525081426287
38,0.8682291746139527,0.0031803609768661554
39,0.8665865421295166,0.0026980134272411253
40,0.8658453583717346,0.0029581111830253824
41,0.8650440812110901,0.0014891170936980793
42,0.8673878312110901,0.003638462295050856
43,0.8682492017745972,0.005165242216158735
44,0.864843773841858,0.0013959286089210955
45,0.8703726053237915,0.002483005629156508
46,0.8694511413574219,0.0027390475857702054
47,0.8657852649688721,0.003338800753007492
48,0.8688501715660095,0.0038670730631067103
49,0.866406261920929,0.00356064954144654
50,0.8699919939041137,0.003659345439497995
51,0.8736178040504455,0.0030310022443409365
52,0.8703125,0.0031042627531157924
53,0.8699519276618958,0.002621517028760487
54,0.8723758101463318,0.0010512504285188334
55,0.8729166626930237,0.0028389115412291023
56,0.8726562619209289,0.002384231331986358
57,0.8692508220672608,0.0030105536167724114
58,0.8718549728393554,0.0019530952954588772
59,0.8725560903549194,0.0035068207208263
60,0.8726963400840759,0.006470072626782683
61,0.8719351053237915,0.003023838758429142
62,0.8705128312110901,0.0036623121544766693
63,0.8728966474533081,0.0030498596649242856
64,0.8728766083717346,0.0028733316098037533
65,0.873477578163147,0.003075034270001676
66,0.8744791746139526,0.002136393879343828
67,0.8738181233406067,0.0014643948504814742
68,0.8719751715660096,0.005356241180665147
69,0.8713541626930237,0.005324004145054301
70,0.8735376596450806,0.0011878193906941735
71,0.8770232319831848,0.0018891790435720153
72,0.8762219548225403,0.0020481744659234377
73,0.8707532167434693,0.00537575097400134
74,0.8760416626930236,0.0018398935639995803
75,0.8732772588729858,0.004562466525855284
76,0.875160276889801,0.004138750920625654
77,0.8752203464508057,0.0005043922209101835
78,0.8735376715660095,0.003367275989227359
79,0.8746594667434693,0.002868580056454202
80,0.8769431233406066,0.001928279309974661
81,0.8762019157409668,0.0024558702017631723
82,0.8755408763885498,0.0016886466331472113
83,0.8760817408561706,0.0009510524648265103
84,0.876722776889801,0.004137680615853465
85,0.8796274065971375,0.0026495286797906708
86,0.8767828583717346,0.0027615274769632507
87,0.8767828702926636,0.0024216439198603518
88,0.878986394405365,0.002795466223645195
89,0.8798678040504455,0.0027884007463467087
90,0.8779247045516968,0.0013034677763965948
91,0.8787860631942749,0.004140085695634362
92,0.877383828163147,0.0016055637951280265
93,0.8794070720672608,0.002283131413284082
94,0.8824118852615357,0.0036018737545557623
95,0.8806891202926636,0.0020235413597930016
96,0.8801081895828247,0.001440361132042596
97,0.87988783121109,0.002856522050509115
98,0.8812700510025024,0.003255194154255799
99,0.8869992136955261,0.0025680004555887746


==> results_rotated_mlp_backprop_acc_results_domain_shifted_accuracy_mean_std.csv <==
epoch,mean_accuracy,std_accuracy
0,0.958713948726654,0.0011285874671765003
1,0.9634415030479431,0.0014720401395940147
2,0.967347776889801,0.0004906800465313021
3,0.9725360751152039,0.0003434526724174059
4,0.9756209969520568,0.0009323037684866994
5,0.9735777378082275,0.0018645783367804165
6,0.9742187857627869,0.0024043439080807145
7,0.9774439454078674,0.000343481872610497
8,0.9756410241127014,0.003287591351991509
9,0.9785656929016111,1.1102230246251565e-16


==> results_rotated_mlp_backprop_fine_tune_results_accuracy_mean_std.csv <==
epoch,mean_accuracy,std_accuracy
0,0.9772836565971375,0.0005888218958762024
1,0.980068099498749,0.00024534002326565105
2,0.9830729126930237,0.0007360200697970075
3,0.9827123522758484,0.0003387788360986637
4,0.9814303040504455,0.0011500705897293459
5,0.9810296535491944,0.0014495202916905393
6,0.9795272469520568,0.0013221198862382478
7,0.9820512890815735,0.0009188577212324749
8,0.9831931233406067,0.0010961082658961826
9,0.9832932710647583,0.0011549220930264445


==> results_rotated_mlp_pred_code_after_backprop_results_accuracy_mean_std.csv <==
epoch,mean_accuracy,std_accuracy
0,0.9781650543212891,0.0003853106928683196
1,0.9809495091438294,0.0008461000179456146
2,0.9826322078704834,0.0009577801122865098
3,0.9832932710647583,0.0007585866056720657
4,0.9823517680168152,0.0008122233516579982
5,0.982932698726654,0.0015224417573967532
6,0.982692301273346,0.0007206018674706053
7,0.9842347621917724,0.000459432109192635
8,0.9831330060958863,0.0009598666900096003
9,0.9805889368057251,0.0012596390010546222


==> results_rotated_mlp_pred_code_standalone_results_accuracy_mean_std.csv <==
epoch,mean_accuracy,std_accuracy
0,0.9536458253860474,9.811264915175486e-05
1,0.9565104007720947,0.003091307653301708
2,0.9654447078704834,0.0022080894095841135
3,0.9687700390815734,0.0016192383135146024
4,0.9721955180168151,0.000196283698689692
5,0.9735977530479429,0.0015210964641697564
6,0.9734975934028626,0.004219895120478317
7,0.9775240302085877,0.0015211256643629563
8,0.9803686022758482,0.00024534002326565105
9,0.977383816242218,0.0018646075369734532


==> results_rotated_vgg5_backprop_acc_results_accuracy_mean_std.csv <==
epoch,mean_accuracy,std_accuracy
0,0.5779647469520569,0.0006161350018142356
1,0.6396434426307678,0.0003549689740468082
2,0.6848357319831848,0.000609586207198323
3,0.7174078583717346,0.0016256947236627413
4,0.7320512890815735,0.0010924342010594284
5,0.7481370210647583,0.0026023139161700437
6,0.7582331895828247,0.0018912978979783866
7,0.7650641202926636,0.0021811996151808763
8,0.7763020873069764,0.000990729701570524
9,0.7857772707939148,0.0013141992341530729
10,0.7869190812110901,0.003672796023767902
11,0.7913862347602845,0.001948766205525125
12,0.7968750119209289,0.0012966827450404579
13,0.8024038553237915,0.0014942382024033987
14,0.8042067527770996,0.001752556165018684
15,0.8073918342590332,0.001525600350368076
16,0.8074919939041137,0.0010824706893245294
17,0.8069110751152039,0.0038799096446704194
18,0.8086939096450806,0.002646202528747478
19,0.8068509697914124,0.0020493607414662426
20,0.8093950390815735,0.0024378464057013987
21,0.8113581895828247,0.002454739455427767
22,0.8107171535491944,0.00196107932540542
23,0.8128004908561707,0.001354196958507361
24,0.8150841355323791,0.0034449276767998228
25,0.8166666865348816,0.002309862381470405
26,0.8187299847602845,0.0031530088022295997
27,0.8172476053237915,0.0031929577635993315
28,0.8154246807098389,0.0008146845756719549
29,0.8154447197914123,0.0023494882779828254
30,0.8204126715660095,0.003212002924082701
31,0.8210536956787109,0.002145955395857552
32,0.8195913553237915,0.0014685126178427311
33,0.8191506624221802,0.0035949477621575643
34,0.8200721263885498,0.002013787126098351
35,0.8198117256164551,0.0029201471256124364
36,0.8183293461799621,0.0020676683266870697
37,0.8196714878082275,0.0034543477786495667
38,0.8184495210647583,0.0034093324493290685
39,0.8187099575996399,0.0025871514298516337
40,0.817928695678711,0.002020565423950648
41,0.8193309307098389,0.0028621441603661475
42,0.8167868733406067,0.00374732490280292
43,0.8152844667434692,0.0030782843012573556
44,0.814843761920929,0.0023875890592119377
45,0.8186097741127014,0.0017838707109112755
46,0.8163061022758484,0.0014122293435040172
47,0.8153245210647583,0.0030612930740426393
48,0.8178085088729858,0.004743413516663784
49,0.8180288553237915,0.0042876905292352305
50,0.8180288553237915,0.0034802813746775377
51,0.8182091236114502,0.001874898689369677
52,0.8187299728393554,0.0023122913566623713
53,0.8196113705635071,0.0026492213943834714
54,0.8172476053237915,0.0017584958722402775
55,0.8153445720672607,0.003874332721294253
56,0.8207532167434692,0.002036575022998975
57,0.8186097860336303,0.0011867918730930952
58,0.8187099575996399,0.001990140592238641
59,0.821915066242218,0.001354196958507361
60,0.8192107558250428,0.003182506363912917
61,0.8191306233406067,0.0025302324664144456
62,0.8221554517745971,0.0030436872459461105
63,0.8209535360336304,0.0009825944363950837
64,0.821013617515564,0.002277840939482737
65,0.8195913553237915,0.001031975241839234
66,0.8228365421295166,0.0015339852419742896
67,0.8216346263885498,0.0032191080487408144
68,0.8215544939041137,0.001790144248337246
69,0.8210136294364929,0.0025346672699527047
70,0.8213341474533081,0.0011033829036703054
71,0.8216145992279053,0.0005630442587214549
72,0.8209535360336304,0.001595793230560135
73,0.821955144405365,0.001983681523861746
74,0.8218549847602844,0.0018808681245065708
75,0.8224359154701233,0.0015392060171565663
76,0.8206530451774597,0.001783410394218187
77,0.8215144157409668,0.0018062241204469525
78,0.8219751715660095,0.0020948758982061427
79,0.8222155570983887,0.002291897246416329
80,0.821834945678711,0.00201458851083
81,0.8221754908561707,0.001424373993489548
82,0.8220753192901611,0.0025891754482931136
83,0.8229166746139527,0.001726723697472826
84,0.8246995329856872,0.0014602917997494037
85,0.822075343132019,0.002420975209730737
86,0.823477566242218,0.002594607068291064
87,0.8235576987266541,0.002781939157126139
88,0.8223357439041138,0.001227357372997918
89,0.8255408883094788,0.0015366035969835868
90,0.8257612466812134,0.002466143758750247
91,0.8244992136955261,0.0020917842496275276
92,0.8256610751152038,0.0022212946098111794
93,0.8243589758872986,0.0012029212084920895
94,0.8255208492279053,0.0020740645221339073
95,0.8262419939041138,0.0011391778544535612
96,0.8245192408561707,0.002350664879423586
97,0.8252203702926636,0.0031310186075374454
98,0.8256610631942749,0.001422984989748318
99,0.8282251715660095,0.0014022478035949843


==> results_rotated_vgg5_backprop_fine_tune_results_accuracy_mean_std.csv <==
epoch,mean_accuracy,std_accuracy
0,0.7976161956787109,0.0017412847393451368
1,0.8028645992279053,0.001160114938525538
2,0.8079928040504456,0.002470533288425887
3,0.8105769395828247,0.0010588693880909123
4,0.8122796416282654,0.0010182974782204613
5,0.8149439215660095,0.0012062536478836582
6,0.8172476053237915,0.0016743159651777162
7,0.8176883101463318,0.0025959866452601346
8,0.8199118733406067,0.0016784034842029522
9,0.8212740540504455,0.0018124484810976115
10,0.8217948913574219,0.0011124622184367126
11,0.822035264968872,0.0005644625159352167
12,0.8235777258872986,0.0012519577117011565
13,0.8233974575996399,0.0014534006418358736
14,0.8236979246139526,0.0018363993447716145
15,0.8262019395828247,0.0017786800375494084
16,0.8265224575996399,0.0007835556373023206
17,0.8268830299377441,0.0013550829186455109
18,0.8261217951774598,0.0013166421584273084
19,0.8263020873069763,0.00210803149565854
20,0.828245198726654,0.0014928796508142676
21,0.8273237347602844,0.00164823195049762
22,0.8280849456787109,0.0015882273045303029
23,0.8287459969520569,0.0013855521086854426
24,0.828786063194275,0.001825670226164867
25,0.8285056352615356,0.001123224853976833
26,0.8286057710647583,0.001357748235045721
27,0.8290264725685119,0.0014693202243904087
28,0.8301081657409668,0.001635273644897844
29,0.8295472860336304,0.001207587291783923
30,0.8304086565971375,0.0011942282241860869
31,0.8318309426307678,0.0018533743884167355
32,0.8306089997291565,0.0013927704333882172
33,0.8315304636955261,0.002000185497157233
34,0.831209945678711,0.0013399073563129006
35,0.8305689215660095,0.001854030972652528
36,0.8308694124221802,0.001282050088150545
37,0.8325520992279053,0.0019569897021497165
38,0.8319310903549194,0.0015862170081590125
39,0.8323717951774597,0.0013296759593640604
40,0.8311097979545593,0.001471228669704859
41,0.832812511920929,0.0017559862289859586
42,0.8316907167434693,0.0007403854662907023
43,0.832151448726654,0.0010261418183655543
44,0.8330128192901611,0.0010435833969033583
45,0.8328125,0.000568015579416887
46,0.8332732558250427,0.0011861260300132905
47,0.8342147588729858,0.0009510394080576593
48,0.8319911956787109,0.0020464136010236605
49,0.832932710647583,0.0016360290011938356
50,0.8325921654701233,0.0014314269214271268
51,0.8333934426307679,0.0013266591624977624
52,0.832692313194275,0.001543378648565816
53,0.8326322197914123,0.0017290359816773248
54,0.8324118733406067,0.0019985978593191024
55,0.8333533763885498,0.00145751408061594
56,0.8335737228393555,0.001549871639371712
57,0.8338541746139526,0.0018483827834950561
58,0.8327924847602844,0.001800212459178155
59,0.8324719667434692,0.002591503850088314
60,0.8340745329856872,0.002194033610329919
61,0.8345352649688721,0.0011628941268571034
62,0.8343750238418579,0.0014944984516135464
63,0.833713948726654,0.0025119174626554476
64,0.8339142560958862,0.0017479736879742786
65,0.8339944005012512,0.0019469259824205036
66,0.8341145992279053,0.0016192670713045612
67,0.8348958492279053,0.0013742122622122954
68,0.8349559426307678,0.002013606564969283
69,0.8345553040504455,0.0016824670213601285
70,0.8336939215660095,0.0021756640358218406
71,0.834334933757782,0.001783873388224401
72,0.8342347979545593,0.0016891271196865603
73,0.8348557829856873,0.001351830911697239
74,0.8350360631942749,0.002073095657862385
75,0.8342347979545593,0.0022467987935216207
76,0.8356570601463318,0.0021042309018127693
77,0.834415078163147,0.0019662129742972156
78,0.8346554517745972,0.0020471812174065167
79,0.834375011920929,0.0020346219031821874
80,0.8355368733406067,0.0018272050781756102
81,0.8342948794364929,0.0021196021275341546
82,0.834495198726654,0.0019806489545803954
83,0.8345953464508057,0.0022185840572349486
84,0.8352363705635071,0.0016372441271616505
85,0.835236382484436,0.001920361679939171
86,0.8353565812110901,0.001986508530469516
87,0.8351362347602844,0.0019504327295902005
88,0.8351162075996399,0.00210517012314956
89,0.8348958373069764,0.0030397367941048877
90,0.8352564215660095,0.0019763750237975055
91,0.8334735751152038,0.0016623072387867116
92,0.8341746926307678,0.0021205526714484784
93,0.8334535479545593,0.0019477562253068525
94,0.8347556233406067,0.0011356610116159016
95,0.8355969667434693,0.00197962725462394
96,0.8351762771606446,0.0024677628228084707
97,0.8362580180168152,0.002355278255727293
98,0.8357371926307678,0.001735985993765819
99,0.8354767799377442,0.0024432605170607025


==> results_rotated_vgg5_pred_code_after_backprop_results_accuracy_mean_std.csv <==
epoch,mean_accuracy,std_accuracy
0,0.7860777378082275,0.0017236764468573417
1,0.799298882484436,0.0016217386128587557
2,0.8087339758872986,0.001892581749680322
3,0.8129006505012513,0.001042837340167385
4,0.8142427802085876,0.0017573558906857829
5,0.8171073794364929,0.001155962032549417
6,0.8192708373069764,0.001885141389344397
7,0.8217548131942749,0.0010458982895933994
8,0.8223557591438293,0.0007538070014582699
9,0.8227563977241517,0.0017262441303653835
10,0.8248397469520569,0.002306219558179504
11,0.8246193885803222,0.0017905945653481602
12,0.8267828464508057,0.0015091994360216417
13,0.8270232319831848,0.0013272532468064683
14,0.8268429517745972,0.001956989458087698
15,0.8252604365348816,0.0015857005197632622
16,0.830548882484436,0.0015352931111651618
17,0.8302684187889099,0.0013506370517643563
18,0.8276241898536683,0.002186148461295261
19,0.8292467951774597,0.003173310014737918
20,0.8293068885803223,0.0018667542814865639
21,0.8292067289352417,0.0014156387580222328
22,0.8312700390815735,0.002330619083577848
23,0.8299879789352417,0.0019168072695411385
24,0.8286057710647583,0.002726427798370132
25,0.8274839758872986,0.002465324335423132
26,0.8285857439041138,0.002226709462736014
27,0.8325120329856872,0.0023062080644755227
28,0.8308894157409668,0.0008418250962782333
29,0.8318910241127014,0.0019725173168000185
30,0.8309495210647583,0.002470862989533874
31,0.8307492017745972,0.0009636232875221637
32,0.832892632484436,0.0020424882997365883
33,0.8306890964508057,0.0022739553262731238
34,0.8310096144676209,0.002128866985721659
35,0.8313701987266541,0.002940414735776156
36,0.8294671535491943,0.00313334636780997
37,0.8318309426307678,0.002147264102055482
38,0.8334735631942749,0.0038634334827433244
39,0.8296674728393555,0.002218585348877702
40,0.8305088162422181,0.0018624451115577304
41,0.8309895753860473,0.002751478828372017
42,0.8322516083717346,0.0016535869583635776
43,0.8323117017745971,0.0013592255173006922
44,0.8308493614196777,0.0028126317879454475
45,0.83203125,0.002598777509567313
46,0.8338141083717346,0.002597537189194936
47,0.8335136294364929,0.0018763925104341747
48,0.8307291746139527,0.0018695429223869466
49,0.8315905451774597,0.003649237065879652
50,0.8302884578704834,0.003372038214934169
51,0.8306690573692321,0.0011073882756451883
52,0.8295673131942749,0.001100112339112349
53,0.8337540030479431,0.0019600599734828053
54,0.8312700271606446,0.0005011947016875866
55,0.8342347741127014,0.0016962315073751183
56,0.8338541626930237,0.002445555928053603
57,0.8301682710647583,0.0029191790430041385
58,0.8290464639663696,0.0016462843386995964
59,0.832812488079071,0.0022622921166555883
60,0.8320913553237915,0.0018733922051451907
61,0.8325120210647583,0.002095626788707262
62,0.8362980723381043,0.0016838970511571195
63,0.834214735031128,0.0012403679589389227
64,0.8324118614196777,0.00147667020565058
65,0.8346153974533081,0.001738756846752679
66,0.8352964639663696,0.0013099126071448083
67,0.8334535241127015,0.002688634277811352
68,0.8341346263885498,0.002891137917906025
69,0.8339142680168152,0.002079287210096132
70,0.8316105723381042,0.0016535806041516664
71,0.8329126477241516,0.0020304685225392433
72,0.8340344429016113,0.002979990750065614
73,0.8345953345298767,0.0020058199585773714
74,0.8326121807098389,0.0019965766124071583
75,0.8359575390815734,0.0012628127007675064
76,0.8355969429016114,0.0016562563836476792
77,0.8359375119209289,0.002037958423578862
78,0.8333533644676209,0.0021810176945492457
79,0.8331330180168152,0.0015190103752239037
80,0.8347756505012512,0.0030105518717071936
81,0.8330929517745972,0.0022774938857545663
82,0.8346754789352417,0.0016020621797429393
83,0.8343148946762085,0.0004124863696448472
84,0.8341145753860474,0.0015353113093264435
85,0.8355569005012512,0.0007150065202460453
86,0.8317708492279052,0.0013372121945833069
87,0.8354567170143128,0.0010794926515525372
88,0.8360977530479431,0.0009723456669996824
89,0.8369190692901611,0.0014492503177162839
90,0.8344350934028626,0.004124356060892771
91,0.8366586565971375,0.0021588145629946407
92,0.8334134578704834,0.0026167788236154442
93,0.8350961685180665,0.0021063263398434476
94,0.8360977530479431,0.002359712646514641
95,0.8366987109184265,0.0011995824976313986
96,0.8363581657409668,0.0023407437105653454
97,0.8364583253860474,0.001070171138733506
98,0.8381410241127014,0.001941139646154258
99,0.839022433757782,0.0018849349494602832


==> results_rotated_vgg5_pred_code_standalone_results_accuracy_mean_std.csv <==
epoch,mean_accuracy,std_accuracy
0,0.5145432710647583,0.00018358057426899263
1,0.5698717951774597,0.0004461341692106134
2,0.6190705060958862,0.0013458806527397269
3,0.6432291746139527,0.0009352920130082951
4,0.6678685903549194,0.0015216320562548287
5,0.6842748522758484,0.0013797439939039408
6,0.6972555994987488,0.001777769089272442
7,0.7062900781631469,0.001356585811553616
8,0.712459945678711,0.0012322436476411623
9,0.718048882484436,0.0014542291211022585
10,0.7238581657409668,0.0017827401239900458
11,0.7294471263885498,0.000625181815715037
12,0.7389022469520569,0.0009698493222019584
13,0.7381009578704834,0.0015790952622222526
14,0.743048882484436,0.001352140824142132
15,0.7483774065971375,0.0011514481535125542
16,0.7483173131942749,0.0008461028404608787
17,0.7543669819831849,0.0020900556701035915
18,0.7604967951774597,0.0011975716926221746
19,0.7581931114196777,0.0012817528517088633
20,0.761798870563507,0.00046723026240492083
21,0.7673477411270142,0.0008648613223833804
22,0.7652443885803223,0.0013695175157147478
23,0.7661658644676208,0.001586964565528595
24,0.7746394276618958,0.0015399875604146518
25,0.7732972860336303,0.001824569859478274
26,0.7764423012733459,0.0010076077792153266
27,0.7735376596450806,0.001429185059939469
28,0.7790464878082275,0.002884181078661805
29,0.7784655332565308,0.000782019402895943
30,0.7791266083717346,0.0017921814431161112
31,0.7834935903549194,0.002354592928864293
32,0.7848157048225403,0.0009387484869667768
33,0.7841346144676209,0.001256442460215853
34,0.7843950271606446,0.000554433123907226
35,0.7869791626930237,0.0013096129420661975
36,0.7863982439041137,0.0009105302655512909
37,0.7887620329856873,0.0015097239058511494
38,0.7884615302085877,0.001416484771781767
39,0.7896033644676208,0.0009366115489772115
40,0.7923677921295166,0.0010447289128386777
41,0.7918870210647583,0.001656008865570739
42,0.7942507982254028,0.001412778825111573
43,0.7927684307098388,0.0009935600217562109
44,0.7929687380790711,0.0017543679730253282
45,0.7933293223381043,0.0023503321351174013
46,0.7950921535491944,0.0011479780547476684
47,0.7971354126930237,0.0022897905207383776
48,0.796794879436493,0.002283483884866996
49,0.7966947197914124,0.0023899563254309955
50,0.7971354126930237,0.0012836126321324958
51,0.7975961685180664,0.0024643489624750345
52,0.7974959969520569,0.0015560787342562268
53,0.7991386175155639,0.0019531099675954412
54,0.7977163434028626,0.0028566444852067222
55,0.7995192289352417,0.0018755246928659197
56,0.801602566242218,0.0011249978261169938
57,0.79979966878891,0.001514248686479812
58,0.7979567408561706,0.0021194071452449548
59,0.7996394157409668,0.0021346953821125337
60,0.8017828464508057,0.0007332935621876119
61,0.7998597860336304,0.0008047740449522119
62,0.8021033644676209,0.0025357792321179374
63,0.8043068885803223,0.0018472989190813438
64,0.8015424728393554,0.001237462582119908
65,0.8004607439041138,0.002418323305617011
66,0.8021634459495545,0.0009404447905530206
67,0.8041065692901611,0.002774573543335089
68,0.8018830060958863,0.0012779870533483316
69,0.8020232200622559,0.0018355322638482533
70,0.8056089758872986,0.001217520699470556
71,0.8051081657409668,0.003155525898769682
72,0.8050881385803222,0.002164019271006679
73,0.8025640964508056,0.001999611418758109
74,0.8043269276618957,0.0023520299062533383
75,0.8033653736114502,0.001806667125101821
76,0.8038862109184265,0.001154216555684825
77,0.8065104007720947,0.0019925610451623655
78,0.8034855842590332,0.0008800523852130187
79,0.8049479246139526,0.0015780786402760393
80,0.8058894157409668,0.002098110569771111
81,0.8032451868057251,0.0028156240757735143
82,0.8062700271606446,0.0013884301136273445
83,0.8067307710647583,0.0023926357781025778
84,0.8095352530479432,0.0017607573461600953
85,0.8076322078704834,0.003054221823501191
86,0.8027844548225402,0.002822309194119043
87,0.8081129908561706,0.0016167822986690632
88,0.8093549728393554,0.0017867895147225797
89,0.8086538434028625,0.0018135243366941604
90,0.8082932710647583,0.0008235262395864648
91,0.8067307710647583,0.001790152652368459
92,0.8089944005012513,0.0014079576614250897
93,0.8073317289352417,0.0013639397571084525
94,0.8072716236114502,0.0016242131567759882
95,0.8082531929016114,0.0014632974004026842
96,0.8076121807098389,0.002260529589830133
97,0.8103365421295166,0.0017968645620612073
98,0.8119190812110901,0.001495587696217384
99,0.8156049609184265,0.0020122029808364735


==> results_rotated_vgg7_backprop_acc_results_accuracy_mean_std.csv <==
epoch,mean_accuracy,std_accuracy
0,0.515544879436493,0.0002717284154278934
1,0.5975360631942749,0.000279025666079822
2,0.6394831776618958,0.0005996211606018523
3,0.6867788553237915,0.0010123628369546436
4,0.7208934545516967,0.0014522828805900725
5,0.74707533121109,0.0010202663825010184
6,0.7655048131942749,0.0016824430341476088
7,0.7795072317123413,0.0017664497356930404
8,0.7869391202926636,0.0018066685790915462
9,0.7890024065971375,0.0011552837952036365
10,0.7933493614196777,0.0009719212914918918
11,0.8000200390815735,0.0015755521003893965
12,0.801562511920929,0.0007425505007913242
13,0.8076322197914123,0.0020078032369573334
14,0.8100561022758483,0.0006869665263044627
15,0.8133814215660096,0.001178993999933677
16,0.8170072197914123,0.0021425920533744308
17,0.8151843070983886,0.0018462185574972699
18,0.8218750119209289,0.003161389210646808
19,0.8207732558250427,0.0008971951083592101
20,0.8197115540504456,0.0007166917436481723
21,0.820352566242218,0.0019324404453672601
22,0.8229968070983886,0.0037193869083179403
23,0.8200320601463318,0.002127938897007814
24,0.8204126715660095,0.0018161918863314858
25,0.823397445678711,0.0020096022114974893
26,0.8245793342590332,0.001549877032140666
27,0.825120210647583,0.002459948785898941
28,0.8210136294364929,0.0018940685586716895
29,0.8208133101463317,0.0025504558120632397
30,0.8222155570983887,0.003929551431823921
31,0.8231770992279053,0.003167721787277924
32,0.8256410360336304,0.002003590329822893
33,0.8282251715660095,0.0009915335120516447
34,0.8259815812110901,0.0011001273167551536
35,0.8247395992279053,0.002082180825694244
36,0.8276242017745972,0.00145972748488751
37,0.827303695678711,0.0010241767478306532
38,0.8281850934028625,0.0031140646485050727
39,0.8293069005012512,0.0022834795971810483
40,0.8299078583717346,0.0008922667322160906
41,0.8309294939041137,0.002537841869609097
42,0.8285256505012513,0.0015516780919663836
43,0.829767644405365,0.002366494125824281
44,0.8300681233406066,0.001747046728810138
45,0.8309094667434692,0.0018133085580992441
46,0.8332932829856873,0.001778910487208833
47,0.8318710088729858,0.0027710999945794613
48,0.8300480961799621,0.001844023819742892
49,0.8322916746139526,0.001305318937472958
50,0.831209933757782,0.0035544354662966223
51,0.8304687738418579,0.00329684084799347
52,0.8327924728393554,0.0022518003600928748
53,0.8322315812110901,0.0021360043912040973
54,0.8287860751152039,0.0026413613699070066
55,0.8309094667434692,0.002200260277207561
56,0.8276843070983887,0.001271050417887628
57,0.8294270992279053,0.0014347818974633911
58,0.8301482439041138,0.0032888080065148735
59,0.8329527378082275,0.0021956816384979152
60,0.8304086685180664,0.0028346627514375155
61,0.8324519395828247,0.0009253942799620049
62,0.8325521111488342,0.001829847333654951
63,0.8315905451774597,0.004778632082296612
64,0.8315905690193176,0.0021205578515570457
65,0.8304487347602845,0.0017502521684549285
66,0.8293069124221801,0.0023148818723239626
67,0.8280448675155639,0.0028698368362880876
68,0.8309895753860473,0.0025938267553565386
69,0.8307291746139527,0.002571612338106915
70,0.8307091355323791,0.0018396775033946012
71,0.8277844667434693,0.0035534053007597486
72,0.8303485751152039,0.0023798596858855855
73,0.8292267560958863,0.002034017861907164
74,0.8290665149688721,0.0007669881064827957
75,0.8287660241127014,0.0017028435210252357
76,0.8294871926307679,0.0025056827362787714
77,0.8294471263885498,0.002550773778566642
78,0.8313902139663696,0.003174046469514763
79,0.8272836685180665,0.001127142347121218
80,0.8290865421295166,0.0029803985091557427
81,0.8279447317123413,0.0016752843082497373
82,0.8306290149688721,0.0013135850664158402
83,0.8284855842590332,0.0018377088150553368
84,0.8315304636955261,0.0031673404058683444
85,0.8284254908561707,0.0042219745441992714
86,0.8300881624221802,0.0027660126441645537
87,0.8294671535491943,0.001264717893796603
88,0.8303886294364929,0.004005210751953908
89,0.829066526889801,0.0013387110685196871
90,0.8300480961799621,0.002921787852194019
91,0.8311298251152038,0.0014008143586358177
92,0.829567301273346,0.0020929412435268927
93,0.831209945678711,0.0023991743514329886
94,0.8308894276618958,0.0006509722348551346
95,0.8312299847602844,0.0021658823883401886
96,0.8336138010025025,0.0022111691608155595
97,0.8330328702926636,0.0026808576529663754
98,0.8322516202926635,0.0016800617922824999
99,0.8339944005012512,0.0017098829591767764


==> results_rotated_vgg7_backprop_fine_tune_results_accuracy_mean_std.csv <==
epoch,mean_accuracy,std_accuracy
0,0.817267644405365,0.002365655428226449
1,0.8230368733406067,0.001350348722999838
2,0.8281450390815734,0.0018133271268555122
3,0.8307091474533081,0.00186029095550678
4,0.8334334969520569,0.0014235511209518415
5,0.8333132982254028,0.001808896891083913
6,0.8320913672447204,0.0017630417898885228
7,0.8345352649688721,0.0020942980155536466
8,0.8365985751152039,0.0018013269096118624
9,0.8345753192901612,0.0022149537586052532
10,0.8368990421295166,0.0018989264949248214
11,0.8357772707939148,0.0022095331167170914
12,0.8370392799377442,0.0014937090946042196
13,0.8363381505012513,0.0019370070614557497
14,0.8355769276618957,0.0014998625717089558
15,0.8362980842590332,0.0029492669208655503
16,0.8394631505012512,0.00201758498028016
17,0.8396234035491943,0.0008786571546299637
18,0.8400040030479431,0.0012615505014315497
19,0.8370593190193176,0.002654830707389167
20,0.8377804636955262,0.0014891183766774316
21,0.8361979246139526,0.0020756221630374876
22,0.8404246926307678,0.001654817764472086
23,0.8387419939041137,0.00175208843897222
24,0.8389423251152038,0.001236485589056427
25,0.8401442289352417,0.0014008015730986546
26,0.8383814215660095,0.001896822330988652
27,0.8375200510025025,0.0030899941479213626
28,0.8363581776618958,0.0014712437648890173
29,0.8391626834869385,0.002034406568574849
30,0.8393630027770996,0.003275948893329975
31,0.8388421773910523,0.0029880658318265302
32,0.841446316242218,0.002528327835947733
33,0.8378205299377441,0.0025071202944504725
34,0.8388421535491943,0.003477743261821087
35,0.8407852649688721,0.0015806201777527392
36,0.8397035360336303,0.0007511460129823841
37,0.8404246926307678,0.0014698584364743147
38,0.8405649065971375,0.0014875027107629237
39,0.8408854246139527,0.0005757180625413022
40,0.8394431233406067,0.002422962849074088
41,0.8385016202926636,0.0018936314987896977
42,0.8429487466812133,0.0023659886416743624
43,0.8412059545516968,0.002841880023881237
44,0.8415464997291565,0.0021143096539785584
45,0.841606593132019,0.0021885465327626348
46,0.8413261413574219,0.0014042344824837752
47,0.8406851053237915,0.0011019411365755028
48,0.8419471144676208,0.002573954029795346
49,0.8424479246139527,0.0024883328089841676
50,0.8394230961799621,0.002100417860200168
51,0.8402444124221802,0.00138061580886751
52,0.8418669939041138,0.0015765659589282303
53,0.841486394405365,0.0010780118451110495
54,0.8407852649688721,0.0009846412843060775
55,0.8418269395828247,0.002348443849224196
56,0.8405849456787109,0.002768915893231931
57,0.8404447197914123,0.0019077876582625985
58,0.839883816242218,0.0006571134270528352
59,0.8426282048225403,0.0034367610130777043
60,0.8405448913574218,0.001897237887765278
61,0.84082533121109,0.0019353598238372937
62,0.8415464997291565,0.0013718631547624469
63,0.842307710647583,0.0028027788071169238
64,0.8416867017745971,0.002380014768913461
65,0.8425280451774597,0.002169024931824384
66,0.8423678159713746,0.0016426249248536879
67,0.8426883101463318,0.0022348161179802633
68,0.8439903855323792,0.0018366144908075965
69,0.8425280451774597,0.0018624458809120468
70,0.8430689096450805,0.0026167729831436666
71,0.8412460088729858,0.0009915407371730257
72,0.8420673131942749,0.0014955682163413071
73,0.8412059426307679,0.0018398981067101188
74,0.84082533121109,0.001512911892011766
75,0.8416065812110901,0.003391637353390126
76,0.8429287075996399,0.0022834795971810483
77,0.8423277378082276,0.0029977081784004866
78,0.8429487347602844,0.001798414703428802
79,0.8444110751152039,0.0019674341040349856
80,0.8436298251152039,0.0010004036955256219
81,0.8409255027770997,0.0015366056172568556
82,0.8439102649688721,0.001155273666723419
83,0.8419270873069763,0.0012691460756924513
84,0.8444311141967773,0.0018570363259001663
85,0.8435496807098388,0.0023719220418123217
86,0.8431891202926636,0.003375621799094113
87,0.8429887890815735,0.002079473896438411
88,0.8423878192901612,0.0006570836267955772
89,0.8428485631942749,0.001933894881870645
90,0.843910276889801,0.0015407632825922225
91,0.8439102649688721,0.0017822831329899343
92,0.8418069005012512,0.001603317943135809
93,0.8416065812110901,0.0012820594012942941
94,0.8405248403549195,0.003607095969511436
95,0.8436498403549194,0.0009565209874833577
96,0.8434895873069763,0.0023055090834579687
97,0.8415064096450806,0.002841158126409991
98,0.8408053040504455,0.0013668842335555324
99,0.842928695678711,0.0007093771382379183


==> results_rotated_vgg7_pred_code_after_backprop_results_accuracy_mean_std.csv <==
epoch,mean_accuracy,std_accuracy
0,0.7768229007720947,0.001646283033097291
1,0.7889022350311279,0.0017332102976702762
2,0.7955729126930237,0.002708392153560859
3,0.7995392680168152,0.0029294676680955926
4,0.8029246807098389,0.0030633773554349184
5,0.804567301273346,0.0026305504883461536
6,0.8070112228393554,0.003144082232521968
7,0.8089743375778198,0.0021003983050595114
8,0.8104567289352417,0.0026504508628753766
9,0.8106169939041138,0.001964157793547862
10,0.8115384697914123,0.002088147770045918
11,0.8137019276618958,0.002817338473029314
12,0.8136418223381042,0.0013311766814918724
13,0.8143229126930237,0.001638943207324666
14,0.8145833253860474,0.0012273737164027495
15,0.8158253312110901,0.0015142408013871411
16,0.8170873403549195,0.0017662276652801268
17,0.8176081776618958,0.002342125123355633
18,0.8159054398536683,0.0018866398842804898
19,0.8159655451774597,0.0026587605103571424
20,0.8168469548225403,0.003026502502138119
21,0.8169070601463317,0.0030007913536451553
22,0.8168469548225403,0.0034175569711455676
23,0.8174879789352417,0.0021846880985436764
24,0.8180689215660095,0.0016465378145700893
25,0.8177083134651184,0.0030061457275437618
26,0.817227566242218,0.0019425840044524415
27,0.8183894157409668,0.002313162926904396
28,0.81875,0.0032360273000735596
29,0.8183693885803223,0.0032260917807693367
30,0.8187700390815735,0.004051042101357683
31,0.8190504908561707,0.0019612983274309532
32,0.8179887771606446,0.0031415115748613756
33,0.8197315812110901,0.0022462547864135606
34,0.8182892680168152,0.002014595148890635
35,0.8168669700622558,0.004524146575686375
36,0.8179887771606446,0.004429475168859589
37,0.8180288434028625,0.003230932200784605
38,0.818709933757782,0.003795522905444306
39,0.8193509697914123,0.0025208436150788425
40,0.8182892560958862,0.0029532297479634606
41,0.8184294819831848,0.0027695173202258454
42,0.819611382484436,0.004482884282801308
43,0.8188501715660095,0.00367446096199694
44,0.8199719429016114,0.002062036958713428
45,0.8193709969520568,0.0028559512371735033
46,0.8186698794364929,0.002251809586336447
47,0.8198117017745972,0.002862556609969835
48,0.8202924728393555,0.0028523123866541376
49,0.8208533644676208,0.003190445498818932
50,0.8172075390815735,0.0025551613416398074
51,0.8202123403549194,0.0026980196229883513
52,0.8196113705635071,0.004068040419954821
53,0.8200520753860474,0.0032508763620273146
54,0.819691514968872,0.0022038987428926243
55,0.8199919939041138,0.0019508493523257783
56,0.8199118614196778,0.0034858145290201006
57,0.8193509578704834,0.0027302478149144713
58,0.8199318885803223,0.0029681243456037582
59,0.8216346144676209,0.002809051212064712
60,0.8197515964508056,0.002739057001643622
61,0.819491183757782,0.0016608660964585313
62,0.8185496807098389,0.0029095528088115383
63,0.8203125119209289,0.0023223273953091646
64,0.8192708253860473,0.004378997690189125
65,0.8205328583717346,0.0027767378864828056
66,0.8199318885803223,0.003449001299230827
67,0.8214343070983887,0.0023416104014668264
68,0.8196314096450805,0.0021947603688396104
69,0.8212339639663696,0.0024340409404584214
70,0.8210336565971375,0.0030203838357378576
71,0.8214743733406067,0.0024992766631508324
72,0.8199719548225403,0.0017157593157738342
73,0.8205128073692322,0.00227433126967954
74,0.8207532048225403,0.0015498525336071817
75,0.8222756385803223,0.0031454793317957823
76,0.8215544819831848,0.0017308983472355821
77,0.8209935903549195,0.0019353416857022653
78,0.8214543223381042,0.002301159276392976
79,0.8215344667434692,0.0030990777495451902
80,0.8218349337577819,0.0018785279483332124
81,0.8220552921295166,0.002823448238278662
82,0.8211538434028626,0.00196436052725666
83,0.8205528855323792,0.0036613249949596473
84,0.8207331776618958,0.0034871885706733376
85,0.8224559307098389,0.0030476491885724627
86,0.8222556114196777,0.0034216703680932663
87,0.8231770873069764,0.00294655159000069
88,0.8219751477241516,0.001712245043028747
89,0.821874988079071,0.0027463673921770643
90,0.8225360631942749,0.0011531858102039095
91,0.8241586446762085,0.0014356068159700791
92,0.8246193885803222,0.0014472977122264754
93,0.8247395873069763,0.0018678225093906981
94,0.8239182829856873,0.0022333737850362034
95,0.8240785360336303,0.0016256998649115026
96,0.8245993614196777,0.0015195294156275536
97,0.8236177802085877,0.0026386081256750864
98,0.8246594548225403,0.00227926980136758
99,0.8253805994987488,0.002170124349935179


==> results_rotated_vgg7_pred_code_standalone_results_accuracy_mean_std.csv <==
epoch,mean_accuracy,std_accuracy
0,0.41634615659713736,4.0066242217995375e-05
1,0.47039262652397146,8.013248443603516e-05
2,0.5067107081413269,0.0
3,0.5273837924003602,0.00012018680572509765
4,0.5378805994987488,4.00543212890625e-05
5,0.5524839997291565,0.00020031929016113282
6,0.5667267680168152,0.00024037361145019532
7,0.5708733797073364,8.0108642578125e-05
8,0.5879006266593934,8.013248443603516e-05
9,0.5899439215660095,0.00020031929016113282
10,0.5980769276618958,0.0005609035491943359
11,0.6097956895828247,4.00543212890625e-05
12,0.620152223110199,8.013248443603516e-05
13,0.6184295058250427,0.0002804279327392578
14,0.6257411718368531,0.00012018680572509765
15,0.6293068885803222,0.00020031929016113282
16,0.6371795058250427,0.00012018680572509765
17,0.6410456657409668,0.00024039745330810546
18,0.6556490659713745,0.0
19,0.6535056352615356,0.00012018680572509765
20,0.6636217951774597,0.00012018680572509765
21,0.6694711804389953,0.00020031929016113282
22,0.670432698726654,0.00012018680572509765
23,0.6729166865348816,0.00012021064758300781
24,0.6767227649688721,0.0005208253860473633
25,0.6806490302085877,0.00032052993774414065
26,0.6804487228393554,0.00012018680572509765
27,0.6797275424003602,0.00012018680572509765
28,0.6843950152397156,0.0
29,0.6836338043212891,0.0004807710647583008
30,0.6955729126930237,0.0004807710647583008
31,0.6913461565971375,0.0008814096450805664
32,0.6894230723381043,0.00016024112701416016
33,0.6954527139663697,0.00032050609588623046
34,0.6933694005012512,0.0008814096450805664
35,0.6983573794364929,0.00028045177459716796
36,0.699138605594635,0.0007612228393554688
37,0.7012820482254029,0.00028045177459716796
38,0.7058694005012512,0.00032050609588623046
39,0.7050080299377441,0.0004407167434692383
40,0.7109976172447204,0.0006810903549194337
41,0.7057291388511657,0.00040063858032226565
42,0.7124599337577819,0.00036058425903320315
43,0.709334921836853,0.0010016202926635743
44,0.7049479126930237,0.0007612228393554688
45,0.7088742017745971,0.00028045177459716796
46,0.6982572197914123,8.013248443603516e-05
47,0.7082932829856873,0.00028045177459716796
48,0.7074519038200379,0.0006410360336303712
49,0.712499988079071,0.00012018680572509765
50,0.7160256624221801,0.0008413553237915039
51,0.7119791626930236,0.0023237228393554687
52,0.7110977649688721,0.0010817289352416993
53,0.7149839520454406,0.0009214639663696289
54,0.7090544700622559,0.0009615421295166016
55,0.7110376358032227,0.0
56,0.7108974575996398,0.0008814096450805664
57,0.7104166746139526,0.0009615421295166016
58,0.7121194124221801,0.00016024112701416016
59,0.7107972502708435,0.0014823675155639648
60,0.7120592832565308,0.00036056041717529296
61,0.7050280213356018,0.00020031929016113282
62,0.713241183757782,0.0008012771606445313
63,0.7122195601463318,0.00016026496887207032
64,0.709495198726654,0.00012018680572509765
65,0.7147035479545594,8.013248443603516e-05
66,0.7079326868057251,0.0008012771606445313
67,0.707972776889801,0.00032052993774414065
68,0.7015825390815735,0.0009214639663696289
69,0.714062511920929,0.0009615421295166016
70,0.7129006505012512,0.00012018680572509765
71,0.7088341474533081,0.0006009817123413086
72,0.7134415149688721,0.00020031929016113282
73,0.7144831895828248,0.0015224456787109376
74,0.7146234154701233,0.0007611989974975586
75,0.7152644038200379,0.0007612228393554688
76,0.7148036956787109,0.0005208253860473633
77,0.7096554398536682,0.00016026496887207032
78,0.7072515964508057,0.0008413553237915039
79,0.709455132484436,0.0024439096450805664
80,0.7117387771606445,0.00040063858032226565
81,0.7070112109184266,0.002363777160644531
82,0.7034054636955261,0.0007611989974975586
83,0.7122997045516968,0.0004807710647583008
84,0.7073117017745971,0.0005609035491943359
85,0.7119791626930236,0.0010817289352416993
86,0.7082532048225403,0.0004407167434692383
87,0.709214723110199,0.00024037361145019532
88,0.715745210647583,0.0004006624221801758
89,0.705308485031128,0.0013621807098388673
90,0.7136217951774597,0.0009615421295166016
91,0.7116586327552795,0.0012419939041137696
92,0.7148437619209289,0.0006009578704833984
93,0.7130008101463318,0.0020833492279052736
94,0.7059094429016113,0.0015625
95,0.708633828163147,0.00040063858032226565
96,0.7132211446762085,0.0015625
97,0.7128605842590332,0.0010416507720947266
98,0.7151041865348816,0.00028045177459716796
99,0.7229567170143127,0.001001596450805664


==> results_rotated_vgg9_backprop_acc_results_accuracy_mean_std.csv <==
epoch,mean_accuracy,std_accuracy
0,0.4291065752506256,0.004383037686563185
1,0.5229767680168151,0.007463554416916479
2,0.5943309426307678,0.0037931094472099785
3,0.6256811022758484,0.005685502113633732
4,0.6604968070983886,0.0035646909769294984
5,0.6902844548225403,0.00420740122950101
6,0.7117788553237915,0.004510364724187677
7,0.727383828163147,0.005933135626112276
8,0.7393629908561706,0.002200244539845582
9,0.7471554636955261,0.0035882497999810245
10,0.7574519276618957,0.0025343478481216217
11,0.7670072078704834,0.00615424731780721
12,0.7728966474533081,0.0024645147167139895
13,0.7777444005012513,0.004289857586188876
14,0.7833734035491944,0.0020802557162286593
15,0.7862580299377442,0.0030799883013369
16,0.7848557710647583,0.004855441071737317
17,0.785076129436493,0.004366983295635846
18,0.7883814096450805,0.005491628526580119
19,0.7937500238418579,0.003845641358553887
20,0.7893629908561707,0.0054282694238465936
21,0.7935296654701233,0.0016695168896516037
22,0.7983974575996399,0.005667830143655154
23,0.7978766202926636,0.003200734700515401
24,0.7968549728393555,0.006672621085533271
25,0.8006811022758484,0.0024850968863333366
26,0.8021234035491943,0.0012583525537553952
27,0.8037660360336304,0.002498310435594877
28,0.8047075510025025,0.0047503374765911445
29,0.802504014968872,0.0032414828919916775
30,0.8063101053237915,0.004723235342948639
31,0.8053886294364929,0.002692809728525106
32,0.8064903855323792,0.0033597852954452994
33,0.8055288553237915,0.002319397615539353
34,0.8084334969520569,0.0007901808602611381
35,0.8027444005012512,0.0027073572620552023
36,0.8068509936332703,0.001793514676138493
37,0.8085737466812134,0.0018548908222828515
38,0.8019831657409668,0.0060918455696749385
39,0.806370198726654,0.00410701255945808
40,0.8080128312110901,0.003138960037297842
41,0.8075320601463318,0.004884545233896965
42,0.8065905570983887,0.0025409918276945885
43,0.809495210647583,0.0030001504377860136
44,0.8098758101463318,0.005687267243620676
45,0.8097956776618958,0.003203877123137784
46,0.8054487228393554,0.0041392295009418335
47,0.8068109154701233,0.002991680255122129
48,0.813321328163147,0.003834139677426989
49,0.81171875,0.002406686260038731
50,0.8086538553237915,0.0011430705485486873
51,0.8033854246139527,0.006510569092915299
52,0.8111778855323791,0.0012009138064130317
53,0.8108774185180664,0.0034109862071599766
54,0.8128205180168152,0.002923175715332634
55,0.8108974456787109,0.0036251918044188434
56,0.8124399065971375,0.002176595692248224
57,0.8126803040504456,0.0019945712760371837
58,0.8110777378082276,0.005043702679098711
59,0.8138822197914124,0.004815777755048451
60,0.813321328163147,0.0013126818316545926
61,0.8109375,0.004328777866894863
62,0.8118189215660095,0.0024741185906509526
63,0.8090344548225403,0.005248853227742679
64,0.8105569124221802,0.003991649335754548
65,0.8106370210647583,0.0019042003717154971
66,0.8112780570983886,0.0011160487430042203
67,0.8114383220672607,0.003224232276336196
68,0.8120593190193176,0.0033114055384507297
69,0.8161859273910522,0.0033336353542137956
70,0.8138221144676209,0.0042806626863763336
71,0.8120192408561706,0.0016426319029841745
72,0.8058293461799622,0.002481546018127253
73,0.8107572197914124,0.0025128872010012353
74,0.8106971263885498,0.00387350536399989
75,0.8117588281631469,0.0020167760241354598
76,0.814222764968872,0.002144840471625247
77,0.8138621926307679,0.004776956917348259
78,0.8124799847602844,0.002880295916799265
79,0.8089342951774597,0.003004539543000705
80,0.8132211565971375,0.0018254514355697314
81,0.8120593070983887,0.003736189040525657
82,0.8144431233406066,0.003459002693618688
83,0.8143028974533081,0.001985087350206629
84,0.816486406326294,0.0027709479261073177
85,0.8133814215660096,0.00369449813133906
86,0.8159054517745972,0.004478850689837981
87,0.8162660479545594,0.0036177590619772223
88,0.814963948726654,0.0032061224169278456
89,0.8152644395828247,0.002606940499236699
90,0.8158052921295166,0.0059360438984946435
91,0.8147636294364929,0.003232934594127894
92,0.8166065812110901,0.005076466128951463
93,0.8223758101463318,0.0016695061619986823
94,0.8209935903549195,0.003470449172301257
95,0.8231169939041137,0.00544967251486359
96,0.8212339758872986,0.004350890823918657
97,0.8240585088729858,0.0038452148963401592
98,0.8249799966812134,0.0030456638042358685
99,0.8280649185180664,0.003209888336640846


==> results_rotated_vgg9_backprop_fine_tune_results_accuracy_mean_std.csv <==
epoch,mean_accuracy,std_accuracy
0,0.12159455269575115,0.01268710321916647
1,0.1375601008534431,0.015976941082898977
2,0.15150240510702132,0.020410740595268623
3,0.16524439603090285,0.024378061130178402
4,0.18213141262531277,0.022967304192747822
5,0.19693509638309475,0.02589040280250765
6,0.21432291865348813,0.03209466159951436
7,0.22916666865348811,0.03474045227489833
8,0.2423677921295166,0.03747109999821185
9,0.2584535300731659,0.044069631288907146
10,0.27473958432674406,0.0443699743636243
11,0.29691506624221803,0.041900980432308076
12,0.3217147469520569,0.04433161494606895
13,0.34483174085617063,0.04913541944355392
14,0.36243990659713743,0.056860638796636435
15,0.3808293342590332,0.06767737000612388
16,0.4017628252506256,0.0797476332091546
17,0.42702323794364927,0.09356944240201079
18,0.46015626192092896,0.10064043501194787
19,0.4950721263885498,0.11112974662623022
20,0.5275240480899811,0.11290444367730468
21,0.5714943945407868,0.11678983836031291
22,0.6051081717014313,0.13250811424763184
23,0.6381009578704834,0.13319797774258305
24,0.6749599397182464,0.1197166006673381
25,0.7018629848957062,0.11483722815538862
26,0.7155248463153839,0.11178293230409579
27,0.7304888010025025,0.09974905751725906
28,0.7406450390815735,0.09275642025297397
29,0.7491386294364929,0.09064159020268994
30,0.755629026889801,0.08728527554941415
31,0.768048882484436,0.07148483818202893
32,0.7721955299377441,0.06818971504734363
33,0.776642632484436,0.06444133775127278
34,0.7779246926307678,0.06326042344239781
35,0.7925080180168151,0.04036741531267778
36,0.795192301273346,0.03709189858692831
37,0.7974359154701233,0.03683118671984444
38,0.7997195601463318,0.034809386453330655
39,0.8002403974533081,0.03385284057924144
40,0.8028245210647583,0.034229350439617195
41,0.802463972568512,0.033556610781970045
42,0.8043469667434693,0.03393282391915508
43,0.8058092951774597,0.03265153772810864
44,0.8065104365348816,0.03302332650417388
45,0.8076923370361329,0.03301996287036656
46,0.8063701868057251,0.032587377113056384
47,0.8084134578704834,0.03278687562612675
48,0.8093950510025024,0.031892136198456815
49,0.8092748403549195,0.03412213762944194
50,0.8106770873069763,0.031561156983874905
51,0.8100360631942749,0.032933059961330335
52,0.8119791746139526,0.03197936684161412
53,0.8129607439041138,0.032172091490382776
54,0.8135416865348816,0.03226066126968912
55,0.8124599456787109,0.03197825703825759
56,0.8135817408561706,0.032099914262534765
57,0.8136618852615356,0.03266720533081153
58,0.8129206895828247,0.030469359418469837
59,0.814883828163147,0.03161984946858197
60,0.8150641083717346,0.03278637560081205
61,0.8158453702926636,0.032332047465816895
62,0.8154447317123413,0.031745135996317286
63,0.8166266202926635,0.032945105290851144
64,0.8166065812110901,0.033552864354260664
65,0.8159655451774597,0.03279055460051398
66,0.8156450510025024,0.03364636201200754
67,0.8163662075996398,0.0320376013079284
68,0.8156450390815735,0.03186580835039238
69,0.8183694124221802,0.03196298893892065
70,0.8189503431320191,0.03313803470221097
71,0.8181490540504456,0.03138050055030078
72,0.8171674728393554,0.032512621028618974
73,0.8166065692901612,0.03183332695326208
74,0.8171474456787109,0.03232018145674902
75,0.8175080180168152,0.03162724534822443
76,0.8175881624221801,0.03138534790808967
77,0.818008816242218,0.033028054620926506
78,0.8176482558250427,0.032095162014053456
79,0.8174479246139527,0.033129623152576136
80,0.8182492136955262,0.03285676240468832
81,0.8184895992279053,0.030360192746874265
82,0.8186698794364929,0.03197874170081703
83,0.8186899185180664,0.03140622786607702
84,0.8202524185180664,0.03202425551074276
85,0.8193509697914123,0.0321849454307527
86,0.8184495329856872,0.031845012239940386
87,0.8195512771606446,0.03382847438849685
88,0.8196714758872986,0.03184142434459521
89,0.8195312738418579,0.03390683145408966
90,0.820352566242218,0.03375537711492792
91,0.8200120329856873,0.0321672595636346
92,0.8175280690193176,0.03219994494951384
93,0.8200120210647583,0.032637312929345325
94,0.8203926324844361,0.03252314560911092
95,0.8207732558250427,0.03334362868864583
96,0.818870210647583,0.03208560672991185
97,0.819531261920929,0.03068917552374159
98,0.8195513010025024,0.03206264507130005
99,0.8198717951774597,0.03163393613678719


==> results_rotated_vgg9_pred_code_after_backprop_results_accuracy_mean_std.csv <==
epoch,mean_accuracy,std_accuracy
0,0.6705128192901612,0.006872653389100264
1,0.6810697078704834,0.008305316873834978
2,0.6868589758872986,0.008229146151453313
3,0.6914663434028625,0.009027011370773814
4,0.6953325271606445,0.0076841768056448425
5,0.69921875,0.006992599027150863
6,0.7012219548225402,0.007488074401273071
7,0.7024639487266541,0.007228933243378511
8,0.7039262890815735,0.006013619375906978
9,0.7057291626930237,0.006420250803777172
10,0.7064503312110901,0.007517335287982795
11,0.7069310903549194,0.006435254309140042
12,0.7067908644676208,0.00689566766322066
13,0.7079126715660096,0.0062161982863929
14,0.7078725934028626,0.0065827779857130665
15,0.7072916746139526,0.006122286636906794
16,0.7064703345298767,0.006575459261488022
17,0.7071714758872986,0.0061657205872553125
18,0.706209933757782,0.00528915105952731
19,0.7037459969520569,0.005038124743928172
20,0.7036257982254028,0.004367718762079003
21,0.7035056114196777,0.005306952019234065
22,0.7030248403549194,0.0043910922529983454
23,0.7017828583717346,0.006178708498616632
24,0.7004407048225403,0.00355160302599357
25,0.6993189096450806,0.004887566756832862
26,0.6986778736114502,0.005434776341683213
27,0.6998197197914123,0.003194486929326135
28,0.6970352530479431,0.007047008808899081
29,0.6968950390815735,0.006849785935525448
30,0.6967748522758483,0.006427638617416541
31,0.6939503192901612,0.005475238415145559
32,0.6918870210647583,0.005875374641749888
33,0.6926282048225403,0.007024775162238825
34,0.6908653855323792,0.00686097904024968
35,0.6911859035491943,0.00717120073678388
36,0.6917467951774597,0.006329174103940886
37,0.6897836565971375,0.005748687493692967
38,0.6897836565971375,0.00676520705560342
39,0.6887620091438293,0.006373099502250096
40,0.6899639368057251,0.006866823407773035
41,0.6886818885803223,0.0062727564829820216
42,0.6880408644676208,0.007583297580165687
43,0.6884214758872986,0.007008753535570268
44,0.6875801324844361,0.006825438245773358
45,0.6862179517745972,0.006323071683500654
46,0.68828125,0.0064247790435322675
47,0.6868189096450805,0.007674491321003255
48,0.6847355723381042,0.007319953003984487
49,0.6857171416282654,0.0077912641554523055
50,0.6848557710647583,0.010184024053557403
51,0.684375,0.009889088875391814
52,0.6834134697914124,0.00857255393154763
53,0.6834935903549194,0.009210843627295648
54,0.681911051273346,0.011295926599318003
55,0.6806890964508057,0.009120856121406099
56,0.6807291626930236,0.007517918421487448
57,0.6785056114196777,0.00960023632791748
58,0.6715745091438293,0.018188731414191545
59,0.6651442289352417,0.02871225482160622
60,0.6705128192901612,0.013694606354957829
61,0.6751802802085877,0.01241746215306382
62,0.6725761294364929,0.00902732140984258
63,0.6737179517745971,0.00820448746983104
64,0.6766226053237915,0.007718345440698959
65,0.6758012771606445,0.004917223072912958
66,0.6746794819831848,0.0066190720132858006
67,0.6735977411270142,0.00784642724894956
68,0.6702323675155639,0.012281069162854402
69,0.6689302921295166,0.009816440671886917
70,0.6687299847602844,0.010056125894180664
71,0.664763617515564,0.011841821246540268
72,0.660817313194275,0.012941634579039605
73,0.6635616898536683,0.015519992808897654
74,0.6540064096450806,0.02619733988770161
75,0.6487179517745971,0.03393137299499396
76,0.6511017680168152,0.028883656307565588
77,0.653004813194275,0.026762163394208716
78,0.6526642680168152,0.02661893818844406
79,0.6539062619209289,0.025152192488094166
80,0.6486378312110901,0.033918351433190295
81,0.6537660241127015,0.030513705060529663
82,0.6486578583717346,0.028553405722974382
83,0.6464543342590332,0.03327892121543483
84,0.6443709850311279,0.02923345213894943
85,0.6411458253860474,0.03872825748863193
86,0.63671875,0.04514012746511179
87,0.6363581776618957,0.0440111342359662
88,0.6417668104171753,0.047375716769330126
89,0.6410456895828247,0.05430124660614724
90,0.6421875119209289,0.056627980566991844
91,0.6301081657409668,0.05622931853381823
92,0.6339543223381042,0.057811069942153244
93,0.6255608916282653,0.059121597424806195
94,0.6186898946762085,0.06943586985594374
95,0.6291065633296966,0.07439066244260764
96,0.6296073615550994,0.07497108187418886
97,0.6256410121917725,0.08684578256939368
98,0.6236177921295166,0.0842170258956139
99,0.6172275722026825,0.07603259666606453


==> results_rotated_vgg9_pred_code_standalone_results_accuracy_mean_std.csv <==
epoch,mean_accuracy,std_accuracy
0,0.12618189156055445,0.0004407048225402721
1,0.1837339788675308,8.012652397156871e-05
2,0.24070513248443604,0.00036057829856875887
3,0.30256410241127013,0.00016025304794309303
4,0.3470152199268341,8.013248443605737e-05
5,0.37724360227584836,0.0005208373069763183
6,0.40154247283935546,0.0008012890815734863
7,0.4202724456787109,0.0004006505012511985
8,0.442327719926834,0.001362180709838867
9,0.4516426384449005,4.006624221799537e-05
10,0.46432292461395264,0.0007612109184264914
11,0.472596150636673,0.0012820601463317649
12,0.47017227411270135,0.0030448794364929203
13,0.47491987943649283,0.001282048225402832
14,0.4782652258872986,0.002203524112701438
15,0.478345364332199,0.0036458373069763184
16,0.4668469548225402,0.00280449390411377
17,0.4727363884449005,0.0014423131942748802
18,0.4779647469520569,0.0004006385803222878
19,0.4836738884449005,0.0004006385803222434
20,0.499879789352417,0.0004406929016113503
21,0.4899038434028625,4.006624221803979e-05
22,0.484435099363327,0.003325319290161155
23,0.49627403020858757,0.0002403736114501953
24,0.5018629789352417,0.0006810903549194336
25,0.4990985631942749,0.0010016083717346413
26,0.49905850887298586,0.002123403549194358
27,0.5115785121917724,0.0005208492279052734
28,0.5049879670143127,0.00296475887298584
29,0.5040064215660095,0.005208325386047363
30,0.5052484035491943,0.0032852411270141604
31,0.5099559307098389,0.0018830060958862304
32,0.5165865421295166,0.002924680709838867
33,0.5121394276618958,0.004246807098388672
34,0.507972776889801,0.003926277160644531
35,0.5012419819831848,0.005889415740966797
36,0.5061698913574219,0.009134602546691893
37,0.5037459969520569,0.007491993904113769
38,0.50098158121109,0.00817307233810427
39,0.5064303040504455,0.0066506385803222655
40,0.5121795058250427,0.0011217832565307616
41,0.5107171416282654,0.0018028974533081054
42,0.5139623403549194,0.002483987808227539
43,0.5177484035491944,0.003846144676208496
44,0.5213341593742371,0.003806090354919433
45,0.5194110631942749,0.0037660121917724608
46,0.5190104126930237,0.0057692289352416996
47,0.5250200390815735,0.00036056041717529296
48,0.5213140964508056,0.00296475887298584
49,0.5203726172447205,0.0015224456787109376
50,0.5191105604171753,0.005849361419677734
51,0.5282852411270141,0.006530451774597168
52,0.5216947317123413,0.005288457870483398
53,0.5317107200622558,0.003685879707336426
54,0.5296274304389954,0.006450319290161133
55,0.5216145753860474,0.0032451868057250975
56,0.5273237109184266,0.004447126388549804
57,0.5261618494987488,0.0009615421295166016
58,0.5213742136955262,0.0035256385803222657
59,0.5212940812110901,0.001282048225402832
60,0.5269431233406067,0.006009626388549805
61,0.528165054321289,0.006770825386047364
62,0.5232371807098388,0.0018028974533081054
63,0.5262019395828247,0.004086542129516602
64,0.5242387652397156,0.006810903549194336
65,0.5259615302085876,0.008173084259033203
66,0.5360576987266541,0.008814120292663574
67,0.5293870210647583,0.007131409645080566
68,0.5307291865348815,0.0015625
69,0.5356770753860474,0.0004407167434692383
70,0.5339944005012512,0.002684283256530762
71,0.5307892680168151,0.00032052993774414065
72,0.5258613705635071,0.004246807098388672
73,0.5245192050933838,0.005368590354919434
74,0.5173076748847961,0.006169867515563965
75,0.5220152258872985,0.0015625
76,0.5098958373069763,0.009575319290161134
77,0.5090344309806824,0.004647445678710937
78,0.5057091474533081,0.002804470062255859
79,0.5041666626930237,0.006330132484436035
80,0.49689502120018003,0.0046073675155639425
81,0.4932492017745971,0.0031249999999999997
82,0.5034655332565308,0.0019230842590332031
83,0.4940705060958862,0.009575319290161154
84,0.48391425609588623,0.011498391628265403
85,0.4754206657409668,0.0037259697914123536
86,0.4791866898536682,0.006850969791412376
87,0.44969951510429373,0.0201923131942749
88,0.4637820541858672,0.002083325386047363
89,0.46750801205635073,0.002123403549194358
90,0.43433493971824644,0.01370192766189573
91,0.4522035181522369,0.0029647469520568846
92,0.44030449986457826,0.006209933757782005
93,0.4536257982254027,0.004407048225402832
94,0.4579527318477631,0.015184295177459738
95,0.4469951927661895,0.013261210918426514
96,0.4594551265239716,0.005168271064758322
97,0.42898638248443594,0.028445518016815184
98,0.43535656929016114,0.008693909645080567
99,0.48283252120018005,0.0014823675155639425

